HVDC Loss Factors in the Nordic Power Market

In the Nordic countries (Sweden, Norway, Finland and Denmark), many interconnectors are formed by long High-Voltage Direct-Current (HVDC) lines. Every year, the operation of such interconnectors costs millions of Euros to Transmission System Operators (TSOs) due to the high amount of losses that are not considered while clearing the market. To counteract this problem, Nordic TSOs (Svenska kraftn\"at - Sweden, Statnett - Norway, Fingrid - Finland, Energinet - Denmark) have proposed to introduce linear HVDC loss factors in the market clearing algorithm. The assessment of such a measure requires a detailed model of the system under investigation. In this paper we develop and introduce a detailed market model of the Nordic countries and we analyze the impact of different loss factor formulations. We show that linear loss factors penalize one HVDC line over the other, and this can jeopardize revenues of merchant HVDC lines. In this regard, we propose piecewise-linear loss factors: a simple to implement but highly effective solution. Moreover, we demonstrate how the introduction of only HVDC loss factors is a partial solution, since it disproportionately increases the AC losses. Our results show that the inclusion of AC loss factors can eliminate this problem.

==> Plots/Data/PWlinear1.dat <==
0.00	0.00
2.42	0.01
4.85	0.02
7.27	0.02
9.70	0.03
12.12	0.04
14.55	0.05
16.97	0.06
19.39	0.07
21.82	0.07
24.24	0.08
26.67	0.09
29.09	0.10
31.52	0.11
33.94	0.11
36.36	0.12
38.79	0.13
41.21	0.14
43.64	0.15
46.06	0.15
48.48	0.16
50.91	0.17
53.33	0.18
55.76	0.19
58.18	0.20
60.61	0.20
63.03	0.21
65.45	0.22
67.88	0.23
70.30	0.24
72.73	0.24
75.15	0.25
77.58	0.26
80.00	0.27
82.42	0.28
84.85	0.28
87.27	0.29
89.70	0.30
92.12	0.31
94.55	0.32
96.97	0.33
99.39	0.33
101.82	0.34
104.24	0.35
106.67	0.36
109.09	0.37
111.52	0.37
113.94	0.38
116.36	0.39
118.79	0.40
121.21	0.41
123.64	0.42
126.06	0.42
128.48	0.43
130.91	0.44
133.33	0.45
135.76	0.46
138.18	0.46
140.61	0.47
143.03	0.48
145.45	0.49
147.88	0.50
150.30	0.50
152.73	0.51
155.15	0.52
157.58	0.53
160.00	0.54
162.42	0.55
164.85	0.55
167.27	0.56
169.70	0.57
172.12	0.58
174.55	0.59
176.97	0.59
179.39	0.60
181.82	0.61
184.24	0.62
186.67	0.63
189.09	0.63
191.52	0.64
193.94	0.65
196.36	0.66
198.79	0.67
201.21	0.68
203.64	0.68
206.06	0.69
208.48	0.70
210.91	0.71
213.33	0.72
215.76	0.72
218.18	0.73
220.61	0.74
223.03	0.75
225.45	0.76
227.88	0.77
230.30	0.77
232.73	0.78
235.15	0.79
237.58	0.80
240.00	0.81
240.00	0.81
242.42	0.84
244.85	0.87
247.27	0.90
249.70	0.92
252.12	0.95
254.55	0.98
256.97	1.01
259.39	1.04
261.82	1.07
264.24	1.10
266.67	1.13
269.09	1.16
271.52	1.19
273.94	1.22
276.36	1.25
278.79	1.28
281.21	1.31
283.64	1.33
286.06	1.36
288.48	1.39
290.91	1.42
293.33	1.45
295.76	1.48
298.18	1.51
300.61	1.54
303.03	1.57
305.45	1.60
307.88	1.63
310.30	1.66
312.73	1.69
315.15	1.72
317.58	1.75
320.00	1.77
322.42	1.80
324.85	1.83
327.27	1.86
329.70	1.89
332.12	1.92
334.55	1.95
336.97	1.98
339.39	2.01
341.82	2.04
344.24	2.07
346.67	2.10
349.09	2.13
351.52	2.16
353.94	2.18
356.36	2.21
358.79	2.24
361.21	2.27
363.64	2.30
366.06	2.33
368.48	2.36
370.91	2.39
373.33	2.42
375.76	2.45
378.18	2.48
380.61	2.51
383.03	2.54
385.45	2.57
387.88	2.59
390.30	2.62
392.73	2.65
395.15	2.68
397.58	2.71
400.00	2.74
402.42	2.77
404.85	2.80
407.27	2.83
409.70	2.86
412.12	2.89
414.55	2.92
416.97	2.95
419.39	2.98
421.82	3.01
424.24	3.03
426.67	3.06
429.09	3.09
431.52	3.12
433.94	3.15
436.36	3.18
438.79	3.21
441.21	3.24
443.64	3.27
446.06	3.30
448.48	3.33
450.91	3.36
453.33	3.39
455.76	3.42
458.18	3.44
460.61	3.47
463.03	3.50
465.45	3.53
467.88	3.56
470.30	3.59
472.73	3.62
475.15	3.65
477.58	3.68
480.00	3.71
480.00	3.71
482.42	3.76
484.85	3.81
487.27	3.85
489.70	3.90
492.12	3.95
494.55	4.00
496.97	4.05
499.39	4.10
501.82	4.15
504.24	4.20
506.67	4.25
509.09	4.29
511.52	4.34
513.94	4.39
516.36	4.44
518.79	4.49
521.21	4.54
523.64	4.59
526.06	4.64
528.48	4.68
530.91	4.73
533.33	4.78
535.76	4.83
538.18	4.88
540.61	4.93
543.03	4.98
545.45	5.03
547.88	5.08
550.30	5.12
552.73	5.17
555.15	5.22
557.58	5.27
560.00	5.32
562.42	5.37
564.85	5.42
567.27	5.47
569.70	5.52
572.12	5.56
574.55	5.61
576.97	5.66
579.39	5.71
581.82	5.76
584.24	5.81
586.67	5.86
589.09	5.91
591.52	5.95
593.94	6.00
596.36	6.05
598.79	6.10
601.21	6.15
603.64	6.20
606.06	6.25
608.48	6.30
610.91	6.35
613.33	6.39
615.76	6.44
618.18	6.49
620.61	6.54
623.03	6.59
625.45	6.64
627.88	6.69
630.30	6.74
632.73	6.78
635.15	6.83
637.58	6.88
640.00	6.93
642.42	6.98
644.85	7.03
647.27	7.08
649.70	7.13
652.12	7.18
654.55	7.22
656.97	7.27
659.39	7.32
661.82	7.37
664.24	7.42
666.67	7.47
669.09	7.52
671.52	7.57
673.94	7.62
676.36	7.66
678.79	7.71
681.21	7.76
683.64	7.81
686.06	7.86
688.48	7.91
690.91	7.96
693.33	8.01
695.76	8.05
698.18	8.10
700.61	8.15
703.03	8.20
705.45	8.25
707.88	8.30
710.30	8.35
712.73	8.40
715.15	8.45
717.58	8.49
720.00	8.54
720.00	8.54
722.42	8.61
724.85	8.68
727.27	8.75
729.70	8.82
732.12	8.88
734.55	8.95
736.97	9.02
739.39	9.09
741.82	9.16
744.24	9.23
746.67	9.30
749.09	9.36
751.52	9.43
753.94	9.50
756.36	9.57
758.79	9.64
761.21	9.71
763.64	9.77
766.06	9.84
768.48	9.91
770.91	9.98
773.33	10.05
775.76	10.12
778.18	10.18
780.61	10.25
783.03	10.32
785.45	10.39
787.88	10.46
790.30	10.53
792.73	10.59
795.15	10.66
797.58	10.73
800.00	10.80
802.42	10.87
804.85	10.94
807.27	11.00
809.70	11.07
812.12	11.14
814.55	11.21
816.97	11.28
819.39	11.35
821.82	11.41
824.24	11.48
826.67	11.55
829.09	11.62
831.52	11.69
833.94	11.76
836.36	11.82
838.79	11.89
841.21	11.96
843.64	12.03
846.06	12.10
848.48	12.17
850.91	12.23
853.33	12.30
855.76	12.37
858.18	12.44
860.61	12.51
863.03	12.58
865.45	12.65
867.88	12.71
870.30	12.78
872.73	12.85
875.15	12.92
877.58	12.99
880.00	13.06
882.42	13.12
884.85	13.19
887.27	13.26
889.70	13.33
892.12	13.40
894.55	13.47
896.97	13.53
899.39	13.60
901.82	13.67
904.24	13.74
906.67	13.81
909.09	13.88
911.52	13.94
913.94	14.01
916.36	14.08
918.79	14.15
921.21	14.22
923.64	14.29
926.06	14.35
928.48	14.42
930.91	14.49
933.33	14.56
935.76	14.63
938.18	14.70
940.61	14.76
943.03	14.83
945.45	14.90
947.88	14.97
950.30	15.04
952.73	15.11
955.15	15.17
957.58	15.24
960.00	15.31
960.00	15.31
962.42	15.40
964.85	15.49
967.27	15.58
969.70	15.66
972.12	15.75
974.55	15.84
976.97	15.93
979.39	16.01
981.82	16.10
984.24	16.19
986.67	16.28
989.09	16.37
991.52	16.45
993.94	16.54
996.36	16.63
998.79	16.72
1001.21	16.81



==> Plots/Data/PWlinear2.dat <==
0.00	0.00
2.42	0.02
4.85	0.03
7.27	0.05
9.70	0.07
12.12	0.08
14.55	0.10
16.97	0.12
19.39	0.13
21.82	0.15
24.24	0.17
26.67	0.19
29.09	0.20
31.52	0.22
33.94	0.24
36.36	0.25
38.79	0.27
41.21	0.29
43.64	0.30
46.06	0.32
48.48	0.34
50.91	0.35
53.33	0.37
55.76	0.39
58.18	0.40
60.61	0.42
63.03	0.44
65.45	0.45
67.88	0.47
70.30	0.49
72.73	0.51
75.15	0.52
77.58	0.54
80.00	0.56
82.42	0.57
84.85	0.59
87.27	0.61
89.70	0.62
92.12	0.64
94.55	0.66
96.97	0.67
99.39	0.69
101.82	0.71
104.24	0.72
106.67	0.74
109.09	0.76
111.52	0.77
113.94	0.79
116.36	0.81
118.79	0.83
121.21	0.84
123.64	0.86
126.06	0.88
128.48	0.89
130.91	0.91
133.33	0.93
135.76	0.94
138.18	0.96
140.61	0.98
143.03	0.99
145.45	1.01
147.88	1.03
150.30	1.04
152.73	1.06
155.15	1.08
157.58	1.09
160.00	1.11
162.42	1.13
164.85	1.15
167.27	1.16
169.70	1.18
172.12	1.20
174.55	1.21
176.97	1.23
179.39	1.25
181.82	1.26
184.24	1.28
186.67	1.30
189.09	1.31
191.52	1.33
193.94	1.35
196.36	1.36
198.79	1.38
201.21	1.40
203.64	1.41
206.06	1.43
208.48	1.45
210.91	1.47
213.33	1.48
215.76	1.50
218.18	1.52
220.61	1.53
223.03	1.55
225.45	1.57
227.88	1.58
230.30	1.60
232.73	1.62
235.15	1.63
237.58	1.65
240.00	1.67
240.00	1.67
242.42	1.73
244.85	1.79
247.27	1.85
249.70	1.91
252.12	1.97
254.55	2.03
256.97	2.10
259.39	2.16
261.82	2.22
264.24	2.28
266.67	2.34
269.09	2.40
271.52	2.46
273.94	2.52
276.36	2.58
278.79	2.64
281.21	2.70
283.64	2.76
286.06	2.82
288.48	2.88
290.91	2.94
293.33	3.01
295.76	3.07
298.18	3.13
300.61	3.19
303.03	3.25
305.45	3.31
307.88	3.37
310.30	3.43
312.73	3.49
315.15	3.55
317.58	3.61
320.00	3.67
322.42	3.73
324.85	3.79
327.27	3.85
329.70	3.91
332.12	3.98
334.55	4.04
336.97	4.10
339.39	4.16
341.82	4.22
344.24	4.28
346.67	4.34
349.09	4.40
351.52	4.46
353.94	4.52
356.36	4.58
358.79	4.64
361.21	4.70
363.64	4.76
366.06	4.82
368.48	4.88
370.91	4.95
373.33	5.01
375.76	5.07
378.18	5.13
380.61	5.19
383.03	5.25
385.45	5.31
387.88	5.37
390.30	5.43
392.73	5.49
395.15	5.55
397.58	5.61
400.00	5.67
402.42	5.73
404.85	5.79
407.27	5.86
409.70	5.92
412.12	5.98
414.55	6.04
416.97	6.10
419.39	6.16
421.82	6.22
424.24	6.28
426.67	6.34
429.09	6.40
431.52	6.46
433.94	6.52
436.36	6.58
438.79	6.64
441.21	6.70
443.64	6.76
446.06	6.83
448.48	6.89
450.91	6.95
453.33	7.01
455.76	7.07
458.18	7.13
460.61	7.19
463.03	7.25
465.45	7.31
467.88	7.37
470.30	7.43
472.73	7.49
475.15	7.55
477.58	7.61
480.00	7.67
480.00	7.67
482.42	7.78
484.85	7.88
487.27	7.98
489.70	8.08
492.12	8.18
494.55	8.28
496.97	8.38
499.39	8.48
501.82	8.58
504.24	8.69
506.67	8.79
509.09	8.89
511.52	8.99
513.94	9.09
516.36	9.19
518.79	9.29
521.21	9.39
523.64	9.49
526.06	9.59
528.48	9.70
530.91	9.80
533.33	9.90
535.76	10.00
538.18	10.10
540.61	10.20
543.03	10.30
545.45	10.40
547.88	10.50
550.30	10.61
552.73	10.71
555.15	10.81
557.58	10.91
560.00	11.01
562.42	11.11
564.85	11.21
567.27	11.31
569.70	11.41
572.12	11.52
574.55	11.62
576.97	11.72
579.39	11.82
581.82	11.92
584.24	12.02
586.67	12.12
589.09	12.22
591.52	12.32
593.94	12.42
596.36	12.53
598.79	12.63
601.21	12.73
603.64	12.83
606.06	12.93
608.48	13.03
610.91	13.13
613.33	13.23
615.76	13.33
618.18	13.44
620.61	13.54
623.03	13.64
625.45	13.74
627.88	13.84
630.30	13.94
632.73	14.04
635.15	14.14
637.58	14.24
640.00	14.35
642.42	14.45
644.85	14.55
647.27	14.65
649.70	14.75
652.12	14.85
654.55	14.95
656.97	15.05
659.39	15.15
661.82	15.25
664.24	15.36
666.67	15.46
669.09	15.56
671.52	15.66
673.94	15.76
676.36	15.86
678.79	15.96
681.21	16.06
683.64	16.16
686.06	16.27
688.48	16.37
690.91	16.47
693.33	16.57
695.76	16.67
698.18	16.77
700.61	16.87
703.03	16.97
705.45	17.07
707.88	17.17
710.30	17.28
712.73	17.38
715.15	17.48
717.58	17.58
720.00	17.68
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> Plots/Data/PWlinear3.dat <==
0.00	0.00
2.42	0.01
4.85	0.02
7.27	0.04
9.70	0.05
12.12	0.06
14.55	0.07
16.97	0.09
19.39	0.10
21.82	0.11
24.24	0.12
26.67	0.14
29.09	0.15
31.52	0.16
33.94	0.17
36.36	0.18
38.79	0.20
41.21	0.21
43.64	0.22
46.06	0.23
48.48	0.25
50.91	0.26
53.33	0.27
55.76	0.28
58.18	0.29
60.61	0.31
63.03	0.32
65.45	0.33
67.88	0.34
70.30	0.36
72.73	0.37
75.15	0.38
77.58	0.39
80.00	0.41
82.42	0.42
84.85	0.43
87.27	0.44
89.70	0.45
92.12	0.47
94.55	0.48
96.97	0.49
99.39	0.50
101.82	0.52
104.24	0.53
106.67	0.54
109.09	0.55
111.52	0.56
113.94	0.58
116.36	0.59
118.79	0.60
121.21	0.61
123.64	0.63
126.06	0.64
128.48	0.65
130.91	0.66
133.33	0.68
135.76	0.69
138.18	0.70
140.61	0.71
143.03	0.72
145.45	0.74
147.88	0.75
150.30	0.76
152.73	0.77
155.15	0.79
157.58	0.80
160.00	0.81
162.42	0.82
164.85	0.83
167.27	0.85
169.70	0.86
172.12	0.87
174.55	0.88
176.97	0.90
179.39	0.91
181.82	0.92
184.24	0.93
186.67	0.95
189.09	0.96
191.52	0.97
193.94	0.98
196.36	0.99
198.79	1.01
201.21	1.02
203.64	1.03
206.06	1.04
208.48	1.06
210.91	1.07
213.33	1.08
215.76	1.09
218.18	1.10
220.61	1.12
223.03	1.13
225.45	1.14
227.88	1.15
230.30	1.17
232.73	1.18
235.15	1.19
237.58	1.20
240.00	1.22
240.00	1.22
242.42	1.26
244.85	1.31
247.27	1.35
249.70	1.39
252.12	1.44
254.55	1.48
256.97	1.53
259.39	1.57
261.82	1.62
264.24	1.66
266.67	1.70
269.09	1.75
271.52	1.79
273.94	1.84
276.36	1.88
278.79	1.92
281.21	1.97
283.64	2.01
286.06	2.06
288.48	2.10
290.91	2.15
293.33	2.19
295.76	2.23
298.18	2.28
300.61	2.32
303.03	2.37
305.45	2.41
307.88	2.45
310.30	2.50
312.73	2.54
315.15	2.59
317.58	2.63
320.00	2.68
322.42	2.72
324.85	2.76
327.27	2.81
329.70	2.85
332.12	2.90
334.55	2.94
336.97	2.98
339.39	3.03
341.82	3.07
344.24	3.12
346.67	3.16
349.09	3.21
351.52	3.25
353.94	3.29
356.36	3.34
358.79	3.38
361.21	3.43
363.64	3.47
366.06	3.52
368.48	3.56
370.91	3.60
373.33	3.65
375.76	3.69
378.18	3.74
380.61	3.78
383.03	3.82
385.45	3.87
387.88	3.91
390.30	3.96
392.73	4.00
395.15	4.05
397.58	4.09
400.00	4.13
402.42	4.18
404.85	4.22
407.27	4.27
409.70	4.31
412.12	4.35
414.55	4.40
416.97	4.44
419.39	4.49
421.82	4.53
424.24	4.58
426.67	4.62
429.09	4.66
431.52	4.71
433.94	4.75
436.36	4.80
438.79	4.84
441.21	4.88
443.64	4.93
446.06	4.97
448.48	5.02
450.91	5.06
453.33	5.11
455.76	5.15
458.18	5.19
460.61	5.24
463.03	5.28
465.45	5.33
467.88	5.37
470.30	5.42
472.73	5.46
475.15	5.50
477.58	5.55
480.00	5.59
480.00	5.59
481.21	5.63
482.42	5.67
483.64	5.70
484.85	5.74
486.06	5.78
487.27	5.81
488.48	5.85
489.70	5.89
490.91	5.92
492.12	5.96
493.33	6.00
494.55	6.03
495.76	6.07
496.97	6.11
498.18	6.14
499.39	6.18
500.61	6.22
501.82	6.25
503.03	6.29
504.24	6.33
505.45	6.37
506.67	6.40
507.88	6.44
509.09	6.48
510.30	6.51
511.52	6.55
512.73	6.59
513.94	6.62
515.15	6.66
516.36	6.70
517.58	6.73
518.79	6.77
520.00	6.81
521.21	6.84
522.42	6.88
523.64	6.92
524.85	6.95
526.06	6.99
527.27	7.03
528.48	7.06
529.70	7.10
530.91	7.14
532.12	7.18
533.33	7.21
534.55	7.25
535.76	7.29
536.97	7.32
538.18	7.36
539.39	7.40
540.61	7.43
541.82	7.47
543.03	7.51
544.24	7.54
545.45	7.58
546.67	7.62
547.88	7.65
549.09	7.69
550.30	7.73
551.52	7.76
552.73	7.80
553.94	7.84
555.15	7.87
556.36	7.91
557.58	7.95
558.79	7.99
560.00	8.02
561.21	8.06
562.42	8.10
563.64	8.13
564.85	8.17
566.06	8.21
567.27	8.24
568.48	8.28
569.70	8.32
570.91	8.35
572.12	8.39
573.33	8.43
574.55	8.46
575.76	8.50
576.97	8.54
578.18	8.57
579.39	8.61
580.61	8.65
581.82	8.68
583.03	8.72
584.24	8.76
585.45	8.80
586.67	8.83
587.88	8.87
589.09	8.91
590.30	8.94
591.52	8.98
592.73	9.02
593.94	9.05
595.15	9.09
596.36	9.13
597.58	9.16
598.79	9.20
600.00	9.24
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> Plots/Data/linear1.dat <==
0.00	0.00
1.63	0.00
3.27	0.00
4.90	0.00
6.53	0.00
8.17	0.00
9.80	0.00
11.44	0.00
13.07	0.00
14.70	0.00
16.34	0.00
17.97	0.01
19.60	0.01
21.24	0.01
22.87	0.01
24.50	0.01
26.14	0.01
27.77	0.01
29.41	0.01
31.04	0.02
32.67	0.02
34.31	0.02
35.94	0.02
37.57	0.02
39.21	0.03
40.84	0.03
42.47	0.03
44.11	0.03
45.74	0.04
47.38	0.04
49.01	0.04
50.64	0.04
52.28	0.05
53.91	0.05
55.54	0.05
57.18	0.05
58.81	0.06
60.44	0.06
62.08	0.06
63.71	0.07
65.35	0.07
66.98	0.08
68.61	0.08
70.25	0.08
71.88	0.09
73.51	0.09
75.15	0.09
76.78	0.10
78.41	0.10
80.05	0.11
81.68	0.11
83.32	0.12
84.95	0.12
86.58	0.13
88.22	0.13
89.85	0.14
91.48	0.14
93.12	0.15
94.75	0.15
96.38	0.16
98.02	0.16
99.65	0.17
101.29	0.17
102.92	0.18
104.55	0.18
106.19	0.19
107.82	0.20
109.45	0.20
111.09	0.21
112.72	0.21
114.35	0.22
115.99	0.23
117.62	0.23
119.26	0.24
120.89	0.25
122.52	0.25
124.16	0.26
125.79	0.27
127.42	0.27
129.06	0.28
130.69	0.29
132.32	0.29
133.96	0.30
135.59	0.31
137.23	0.32
138.86	0.32
140.49	0.33
142.13	0.34
143.76	0.35
145.39	0.35
147.03	0.36
148.66	0.37
150.29	0.38
151.93	0.39
153.56	0.40
155.20	0.40
156.83	0.41
158.46	0.42
160.10	0.43
161.73	0.44
163.36	0.45
165.00	0.46
166.63	0.47
168.26	0.48
169.90	0.48
171.53	0.49
173.17	0.50
174.80	0.51
176.43	0.52
178.07	0.53
179.70	0.54
181.33	0.55
182.97	0.56
184.60	0.57
186.23	0.58
187.87	0.59
189.50	0.60
191.14	0.61
192.77	0.62
194.40	0.63
196.04	0.65
197.67	0.66
199.30	0.67
200.94	0.68
202.57	0.69
204.20	0.70
205.84	0.71
207.47	0.72
209.11	0.73
210.74	0.75
212.37	0.76
214.01	0.77
215.64	0.78
217.27	0.79
218.91	0.80
220.54	0.82
222.17	0.83
223.81	0.84
225.44	0.85
227.08	0.87
228.71	0.88
230.34	0.89
231.98	0.90
233.61	0.92
235.24	0.93
236.88	0.94
238.51	0.95
240.14	0.97
241.78	0.98
243.41	0.99
245.05	1.01
246.68	1.02
248.31	1.04
249.95	1.05
251.58	1.06
253.21	1.08
254.85	1.09
256.48	1.10
258.11	1.12
259.75	1.13
261.38	1.15
263.02	1.16
264.65	1.18
266.28	1.19
267.92	1.20
269.55	1.22
271.18	1.23
272.82	1.25
274.45	1.26
276.08	1.28
277.72	1.29
279.35	1.31
280.98	1.33
282.62	1.34
284.25	1.36
285.89	1.37
287.52	1.39
289.15	1.40
290.79	1.42
292.42	1.44
294.05	1.45
295.69	1.47
297.32	1.48
298.95	1.50
300.59	1.52
302.22	1.53
303.86	1.55
305.49	1.57
307.12	1.58
308.76	1.60
310.39	1.62
312.02	1.63
313.66	1.65
315.29	1.67
316.92	1.69
318.56	1.70
320.19	1.72
321.83	1.74
323.46	1.76
325.09	1.77
326.73	1.79
328.36	1.81
329.99	1.83
331.63	1.85
333.26	1.86
334.89	1.88
336.53	1.90
338.16	1.92
339.80	1.94
341.43	1.96
343.06	1.98
344.70	1.99
346.33	2.01
347.96	2.03
349.60	2.05
351.23	2.07
352.86	2.09
354.50	2.11
356.13	2.13
357.77	2.15
359.40	2.17
361.03	2.19
362.67	2.21
364.30	2.23
365.93	2.25
367.57	2.27
369.20	2.29
370.83	2.31
372.47	2.33
374.10	2.35
375.74	2.37
377.37	2.39
379.00	2.41
380.64	2.43
382.27	2.45
383.90	2.47
385.54	2.50
387.17	2.52
388.80	2.54
390.44	2.56
392.07	2.58
393.71	2.60
395.34	2.62
396.97	2.65
398.61	2.67
400.24	2.69
401.87	2.71
403.51	2.73
405.14	2.76
406.77	2.78
408.41	2.80
410.04	2.82
411.68	2.85
413.31	2.87
414.94	2.89
416.58	2.91
418.21	2.94
419.84	2.96
421.48	2.98
423.11	3.01
424.74	3.03
426.38	3.05
428.01	3.08
429.65	3.10
431.28	3.12
432.91	3.15
434.55	3.17
436.18	3.19
437.81	3.22
439.45	3.24
441.08	3.27
442.71	3.29
444.35	3.31
445.98	3.34
447.62	3.36
449.25	3.39
450.88	3.41
452.52	3.44
454.15	3.46
455.78	3.49
457.42	3.51
459.05	3.54
460.68	3.56
462.32	3.59
463.95	3.61
465.59	3.64
467.22	3.66
468.85	3.69
470.49	3.72
472.12	3.74
473.75	3.77
475.39	3.79
477.02	3.82
478.65	3.85
480.29	3.87
481.92	3.90
483.56	3.93
485.19	3.95
486.82	3.98
488.46	4.01
490.09	4.03
491.72	4.06
493.36	4.09
494.99	4.11
496.62	4.14
498.26	4.17
499.89	4.19
501.53	4.22
503.16	4.25
504.79	4.28
506.43	4.31
508.06	4.33
509.69	4.36
511.33	4.39
512.96	4.42
514.59	4.45
516.23	4.47
517.86	4.50
519.50	4.53
521.13	4.56
522.76	4.59
524.40	4.62
526.03	4.65
527.66	4.67
529.30	4.70
530.93	4.73
532.56	4.76
534.20	4.79
535.83	4.82
537.47	4.85
539.10	4.88
540.73	4.91
542.37	4.94
544.00	4.97
545.63	5.00
547.27	5.03
548.90	5.06
550.53	5.09
552.17	5.12
553.80	5.15
555.44	5.18
557.07	5.21
558.70	5.24
560.34	5.27
561.97	5.30
563.60	5.33
565.24	5.36
566.87	5.39
568.50	5.43
570.14	5.46
571.77	5.49
573.41	5.52
575.04	5.55
576.67	5.58
578.31	5.61
579.94	5.65
581.57	5.68
583.21	5.71
584.84	5.74
586.47	5.77
588.11	5.81
589.74	5.84
591.38	5.87
593.01	5.90
594.64	5.94
596.28	5.97
597.91	6.00
599.54	6.03
601.18	6.07
602.81	6.10
604.44	6.13
606.08	6.17
607.71	6.20
609.35	6.23
610.98	6.27
612.61	6.30
614.25	6.33
615.88	6.37
617.51	6.40
619.15	6.44
620.78	6.47
622.41	6.50
624.05	6.54
625.68	6.57
627.32	6.61
628.95	6.64
630.58	6.68
632.22	6.71
633.85	6.74
635.48	6.78
637.12	6.81
638.75	6.85
640.38	6.88
642.02	6.92
643.65	6.95
645.29	6.99
646.92	7.03
648.55	7.06
650.19	7.10
651.82	7.13
653.45	7.17
655.09	7.20
656.72	7.24
658.35	7.28
659.99	7.31
661.62	7.35
663.26	7.38
664.89	7.42
666.52	7.46
668.16	7.49
669.79	7.53
671.42	7.57
673.06	7.60
674.69	7.64
676.32	7.68
677.96	7.72
679.59	7.75
681.23	7.79
682.86	7.83
684.49	7.87
686.13	7.90
687.76	7.94
689.39	7.98
691.03	8.02
692.66	8.05
694.29	8.09
695.93	8.13
697.56	8.17
699.20	8.21
700.83	8.25
702.46	8.28
704.10	8.32
705.73	8.36
707.36	8.40
709.00	8.44
710.63	8.48
712.26	8.52
713.90	8.56
715.53	8.59
717.17	8.63
718.80	8.67
720.43	8.71
722.07	8.75
723.70	8.79
725.33	8.83
726.97	8.87
728.60	8.91
730.23	8.95
731.87	8.99
733.50	9.03
735.14	9.07
736.77	9.11
738.40	9.15
740.04	9.19
741.67	9.23
743.30	9.27
744.94	9.32
746.57	9.36
748.20	9.40
749.84	9.44
751.47	9.48
753.11	9.52
754.74	9.56
756.37	9.60
758.01	9.65
759.64	9.69
761.27	9.73
762.91	9.77
764.54	9.81
766.17	9.85
767.81	9.90
769.44	9.94
771.08	9.98
772.71	10.02
774.34	10.07
775.98	10.11
777.61	10.15
779.24	10.19
780.88	10.24
782.51	10.28
784.14	10.32
785.78	10.37
787.41	10.41
789.05	10.45
790.68	10.49
792.31	10.54
793.95	10.58
795.58	10.63
797.21	10.67
798.85	10.71
800.48	10.76
802.11	10.80
803.75	10.84
805.38	10.89
807.02	10.93
808.65	10.98
810.28	11.02
811.92	11.07
813.55	11.11
815.18	11.16
816.82	11.20
818.45	11.25
820.08	11.29
821.72	11.34
823.35	11.38
824.98	11.43
826.62	11.47
828.25	11.52
829.89	11.56
831.52	11.61
833.15	11.65
834.79	11.70
836.42	11.74
838.05	11.79
839.69	11.84
841.32	11.88
842.95	11.93
844.59	11.97
846.22	12.02
847.86	12.07
849.49	12.11
851.12	12.16
852.76	12.21
854.39	12.25
856.02	12.30
857.66	12.35
859.29	12.40
860.92	12.44
862.56	12.49
864.19	12.54
865.83	12.58
867.46	12.63
869.09	12.68
870.73	12.73
872.36	12.78
873.99	12.82
875.63	12.87
877.26	12.92
878.89	12.97
880.53	13.02
882.16	13.06
883.80	13.11
885.43	13.16
887.06	13.21
888.70	13.26
890.33	13.31
891.96	13.36
893.60	13.40
895.23	13.45
896.86	13.50
898.50	13.55
900.13	13.60
901.77	13.65
903.40	13.70
905.03	13.75
906.67	13.80
908.30	13.85
909.93	13.90
911.57	13.95
913.20	14.00
914.83	14.05
916.47	14.10
918.10	14.15
919.74	14.20
921.37	14.25
923.00	14.30
924.64	14.35
926.27	14.40
927.90	14.45
929.54	14.50
931.17	14.56
932.80	14.61
934.44	14.66
936.07	14.71
937.71	14.76
939.34	14.81
940.97	14.86
942.61	14.92
944.24	14.97
945.87	15.02
947.51	15.07
949.14	15.12
950.77	15.18
952.41	15.23
954.04	15.28
955.68	15.33
957.31	15.38
958.94	15.44
960.58	15.49
962.21	15.54
963.84	15.60
965.48	15.65
967.11	15.70
968.74	15.75
970.38	15.81
972.01	15.86
973.65	15.91
975.28	15.97
976.91	16.02
978.55	16.07
980.18	16.13
981.81	16.18
983.45	16.24
985.08	16.29
986.71	16.34
988.35	16.40
989.98	16.45
991.62	16.51
993.25	16.56
994.88	16.62
996.52	16.67
998.15	16.73
999.78	16.78
1001.42	16.83


==> Plots/Data/linear2.dat <==
0.00	0.00
0.72	0.00
1.44	0.00
2.16	0.00
2.88	0.00
3.60	0.00
4.32	0.00
5.05	0.00
5.77	0.00
6.49	0.00
7.21	0.00
7.93	0.00
8.65	0.00
9.37	0.00
10.09	0.00
10.81	0.00
11.53	0.00
12.25	0.01
12.97	0.01
13.69	0.01
14.41	0.01
15.14	0.01
15.86	0.01
16.58	0.01
17.30	0.01
18.02	0.01
18.74	0.01
19.46	0.01
20.18	0.01
20.90	0.02
21.62	0.02
22.34	0.02
23.06	0.02
23.78	0.02
24.50	0.02
25.23	0.02
25.95	0.02
26.67	0.02
27.39	0.03
28.11	0.03
28.83	0.03
29.55	0.03
30.27	0.03
30.99	0.03
31.71	0.03
32.43	0.04
33.15	0.04
33.87	0.04
34.59	0.04
35.32	0.04
36.04	0.05
36.76	0.05
37.48	0.05
38.20	0.05
38.92	0.05
39.64	0.05
40.36	0.06
41.08	0.06
41.80	0.06
42.52	0.06
43.24	0.06
43.96	0.07
44.68	0.07
45.41	0.07
46.13	0.07
46.85	0.08
47.57	0.08
48.29	0.08
49.01	0.08
49.73	0.09
50.45	0.09
51.17	0.09
51.89	0.09
52.61	0.10
53.33	0.10
54.05	0.10
54.77	0.10
55.50	0.11
56.22	0.11
56.94	0.11
57.66	0.12
58.38	0.12
59.10	0.12
59.82	0.12
60.54	0.13
61.26	0.13
61.98	0.13
62.70	0.14
63.42	0.14
64.14	0.14
64.86	0.15
65.59	0.15
66.31	0.15
67.03	0.16
67.75	0.16
68.47	0.16
69.19	0.17
69.91	0.17
70.63	0.17
71.35	0.18
72.07	0.18
72.79	0.18
73.51	0.19
74.23	0.19
74.95	0.20
75.68	0.20
76.40	0.20
77.12	0.21
77.84	0.21
78.56	0.21
79.28	0.22
80.00	0.22
80.72	0.23
81.44	0.23
82.16	0.23
82.88	0.24
83.60	0.24
84.32	0.25
85.05	0.25
85.77	0.26
86.49	0.26
87.21	0.26
87.93	0.27
88.65	0.27
89.37	0.28
90.09	0.28
90.81	0.29
91.53	0.29
92.25	0.30
92.97	0.30
93.69	0.30
94.41	0.31
95.14	0.31
95.86	0.32
96.58	0.32
97.30	0.33
98.02	0.33
98.74	0.34
99.46	0.34
100.18	0.35
100.90	0.35
101.62	0.36
102.34	0.36
103.06	0.37
103.78	0.37
104.50	0.38
105.23	0.38
105.95	0.39
106.67	0.40
107.39	0.40
108.11	0.41
108.83	0.41
109.55	0.42
110.27	0.42
110.99	0.43
111.71	0.43
112.43	0.44
113.15	0.44
113.87	0.45
114.59	0.46
115.32	0.46
116.04	0.47
116.76	0.47
117.48	0.48
118.20	0.49
118.92	0.49
119.64	0.50
120.36	0.50
121.08	0.51
121.80	0.52
122.52	0.52
123.24	0.53
123.96	0.53
124.68	0.54
125.41	0.55
126.13	0.55
126.85	0.56
127.57	0.57
128.29	0.57
129.01	0.58
129.73	0.58
130.45	0.59
131.17	0.60
131.89	0.60
132.61	0.61
133.33	0.62
134.05	0.62
134.77	0.63
135.50	0.64
136.22	0.64
136.94	0.65
137.66	0.66
138.38	0.67
139.10	0.67
139.82	0.68
140.54	0.69
141.26	0.69
141.98	0.70
142.70	0.71
143.42	0.71
144.14	0.72
144.86	0.73
145.59	0.74
146.31	0.74
147.03	0.75
147.75	0.76
148.47	0.77
149.19	0.77
149.91	0.78
150.63	0.79
151.35	0.80
152.07	0.80
152.79	0.81
153.51	0.82
154.23	0.83
154.95	0.83
155.68	0.84
156.40	0.85
157.12	0.86
157.84	0.87
158.56	0.87
159.28	0.88
160.00	0.89
160.72	0.90
161.44	0.91
162.16	0.91
162.88	0.92
163.60	0.93
164.32	0.94
165.05	0.95
165.77	0.95
166.49	0.96
167.21	0.97
167.93	0.98
168.65	0.99
169.37	1.00
170.09	1.01
170.81	1.01
171.53	1.02
172.25	1.03
172.97	1.04
173.69	1.05
174.41	1.06
175.14	1.07
175.86	1.07
176.58	1.08
177.30	1.09
178.02	1.10
178.74	1.11
179.46	1.12
180.18	1.13
180.90	1.14
181.62	1.15
182.34	1.16
183.06	1.16
183.78	1.17
184.50	1.18
185.23	1.19
185.95	1.20
186.67	1.21
187.39	1.22
188.11	1.23
188.83	1.24
189.55	1.25
190.27	1.26
190.99	1.27
191.71	1.28
192.43	1.29
193.15	1.30
193.87	1.31
194.59	1.32
195.32	1.33
196.04	1.34
196.76	1.34
197.48	1.35
198.20	1.36
198.92	1.37
199.64	1.38
200.36	1.39
201.08	1.40
201.80	1.41
202.52	1.42
203.24	1.44
203.96	1.45
204.68	1.46
205.41	1.47
206.13	1.48
206.85	1.49
207.57	1.50
208.29	1.51
209.01	1.52
209.73	1.53
210.45	1.54
211.17	1.55
211.89	1.56
212.61	1.57
213.33	1.58
214.05	1.59
214.77	1.60
215.50	1.61
216.22	1.62
216.94	1.64
217.66	1.65
218.38	1.66
219.10	1.67
219.82	1.68
220.54	1.69
221.26	1.70
221.98	1.71
222.70	1.72
223.42	1.73
224.14	1.75
224.86	1.76
225.59	1.77
226.31	1.78
227.03	1.79
227.75	1.80
228.47	1.81
229.19	1.82
229.91	1.84
230.63	1.85
231.35	1.86
232.07	1.87
232.79	1.88
233.51	1.89
234.23	1.91
234.95	1.92
235.68	1.93
236.40	1.94
237.12	1.95
237.84	1.97
238.56	1.98
239.28	1.99
240.00	2.00
240.72	2.01
241.44	2.03
242.16	2.04
242.88	2.05
243.60	2.06
244.32	2.07
245.05	2.09
245.77	2.10
246.49	2.11
247.21	2.12
247.93	2.14
248.65	2.15
249.37	2.16
250.09	2.17
250.81	2.19
251.53	2.20
252.25	2.21
252.97	2.22
253.69	2.24
254.41	2.25
255.14	2.26
255.86	2.27
256.58	2.29
257.30	2.30
258.02	2.31
258.74	2.33
259.46	2.34
260.18	2.35
260.90	2.36
261.62	2.38
262.34	2.39
263.06	2.40
263.78	2.42
264.50	2.43
265.23	2.44
265.95	2.46
266.67	2.47
267.39	2.48
268.11	2.50
268.83	2.51
269.55	2.52
270.27	2.54
270.99	2.55
271.71	2.56
272.43	2.58
273.15	2.59
273.87	2.61
274.59	2.62
275.32	2.63
276.04	2.65
276.76	2.66
277.48	2.67
278.20	2.69
278.92	2.70
279.64	2.72
280.36	2.73
281.08	2.74
281.80	2.76
282.52	2.77
283.24	2.79
283.96	2.80
284.68	2.82
285.41	2.83
286.13	2.84
286.85	2.86
287.57	2.87
288.29	2.89
289.01	2.90
289.73	2.92
290.45	2.93
291.17	2.95
291.89	2.96
292.61	2.97
293.33	2.99
294.05	3.00
294.77	3.02
295.50	3.03
296.22	3.05
296.94	3.06
297.66	3.08
298.38	3.09
299.10	3.11
299.82	3.12
300.54	3.14
301.26	3.15
301.98	3.17
302.70	3.18
303.42	3.20
304.14	3.21
304.86	3.23
305.59	3.24
306.31	3.26
307.03	3.28
307.75	3.29
308.47	3.31
309.19	3.32
309.91	3.34
310.63	3.35
311.35	3.37
312.07	3.38
312.79	3.40
313.51	3.41
314.23	3.43
314.95	3.45
315.68	3.46
316.40	3.48
317.12	3.49
317.84	3.51
318.56	3.53
319.28	3.54
320.00	3.56
320.72	3.57
321.44	3.59
322.16	3.61
322.88	3.62
323.60	3.64
324.32	3.65
325.05	3.67
325.77	3.69
326.49	3.70
327.21	3.72
327.93	3.74
328.65	3.75
329.37	3.77
330.09	3.79
330.81	3.80
331.53	3.82
332.25	3.84
332.97	3.85
333.69	3.87
334.41	3.89
335.14	3.90
335.86	3.92
336.58	3.94
337.30	3.95
338.02	3.97
338.74	3.99
339.46	4.00
340.18	4.02
340.90	4.04
341.62	4.05
342.34	4.07
343.06	4.09
343.78	4.11
344.50	4.12
345.23	4.14
345.95	4.16
346.67	4.18
347.39	4.19
348.11	4.21
348.83	4.23
349.55	4.24
350.27	4.26
350.99	4.28
351.71	4.30
352.43	4.32
353.15	4.33
353.87	4.35
354.59	4.37
355.32	4.39
356.04	4.40
356.76	4.42
357.48	4.44
358.20	4.46
358.92	4.48
359.64	4.49
360.36	4.51
361.08	4.53
361.80	4.55
362.52	4.57
363.24	4.58
363.96	4.60
364.68	4.62
365.41	4.64
366.13	4.66
366.85	4.68
367.57	4.69
368.29	4.71
369.01	4.73
369.73	4.75
370.45	4.77
371.17	4.79
371.89	4.80
372.61	4.82
373.33	4.84
374.05	4.86
374.77	4.88
375.50	4.90
376.22	4.92
376.94	4.94
377.66	4.96
378.38	4.97
379.10	4.99
379.82	5.01
380.54	5.03
381.26	5.05
381.98	5.07
382.70	5.09
383.42	5.11
384.14	5.13
384.86	5.15
385.59	5.17
386.31	5.18
387.03	5.20
387.75	5.22
388.47	5.24
389.19	5.26
389.91	5.28
390.63	5.30
391.35	5.32
392.07	5.34
392.79	5.36
393.51	5.38
394.23	5.40
394.95	5.42
395.68	5.44
396.40	5.46
397.12	5.48
397.84	5.50
398.56	5.52
399.28	5.54
400.00	5.56
400.72	5.58
401.44	5.60
402.16	5.62
402.88	5.64
403.60	5.66
404.32	5.68
405.05	5.70
405.77	5.72
406.49	5.74
407.21	5.76
407.93	5.78
408.65	5.80
409.37	5.82
410.09	5.84
410.81	5.86
411.53	5.88
412.25	5.90
412.97	5.93
413.69	5.95
414.41	5.97
415.14	5.99
415.86	6.01
416.58	6.03
417.30	6.05
418.02	6.07
418.74	6.09
419.46	6.11
420.18	6.13
420.90	6.15
421.62	6.18
422.34	6.20
423.06	6.22
423.78	6.24
424.50	6.26
425.23	6.28
425.95	6.30
426.67	6.32
427.39	6.35
428.11	6.37
428.83	6.39
429.55	6.41
430.27	6.43
430.99	6.45
431.71	6.48
432.43	6.50
433.15	6.52
433.87	6.54
434.59	6.56
435.32	6.58
436.04	6.61
436.76	6.63
437.48	6.65
438.20	6.67
438.92	6.69
439.64	6.72
440.36	6.74
441.08	6.76
441.80	6.78
442.52	6.80
443.24	6.83
443.96	6.85
444.68	6.87
445.41	6.89
446.13	6.91
446.85	6.94
447.57	6.96
448.29	6.98
449.01	7.00
449.73	7.03
450.45	7.05
451.17	7.07
451.89	7.09
452.61	7.12
453.33	7.14
454.05	7.16
454.77	7.19
455.50	7.21
456.22	7.23
456.94	7.25
457.66	7.28
458.38	7.30
459.10	7.32
459.82	7.35
460.54	7.37
461.26	7.39
461.98	7.41
462.70	7.44
463.42	7.46
464.14	7.48
464.86	7.51
465.59	7.53
466.31	7.55
467.03	7.58
467.75	7.60
468.47	7.62
469.19	7.65
469.91	7.67
470.63	7.70
471.35	7.72
472.07	7.74
472.79	7.77
473.51	7.79
474.23	7.81
474.95	7.84
475.68	7.86
476.40	7.88
477.12	7.91
477.84	7.93
478.56	7.96
479.28	7.98
480.00	8.00
480.72	8.03
481.44	8.05
482.16	8.08
482.88	8.10
483.60	8.13
484.32	8.15
485.05	8.17
485.77	8.20
486.49	8.22
487.21	8.25
487.93	8.27
488.65	8.30
489.37	8.32
490.09	8.34
490.81	8.37
491.53	8.39
492.25	8.42
492.97	8.44
493.69	8.47
494.41	8.49
495.14	8.52
495.86	8.54
496.58	8.57
497.30	8.59
498.02	8.62
498.74	8.64
499.46	8.67
500.18	8.69
500.90	8.72
501.62	8.74
502.34	8.77
503.06	8.79
503.78	8.82
504.50	8.84
505.23	8.87
505.95	8.89
506.67	8.92
507.39	8.94
508.11	8.97
508.83	9.00
509.55	9.02
510.27	9.05
510.99	9.07
511.71	9.10
512.43	9.12
513.15	9.15
513.87	9.17
514.59	9.20
515.32	9.23
516.04	9.25
516.76	9.28
517.48	9.30
518.20	9.33
518.92	9.36
519.64	9.38
520.36	9.41
521.08	9.43
521.80	9.46
522.52	9.49
523.24	9.51
523.96	9.54
524.68	9.56
525.41	9.59
526.13	9.62
526.85	9.64
527.57	9.67
528.29	9.70
529.01	9.72
529.73	9.75
530.45	9.78
531.17	9.80
531.89	9.83
532.61	9.86
533.33	9.88
534.05	9.91
534.77	9.94
535.50	9.96
536.22	9.99
536.94	10.02
537.66	10.04
538.38	10.07
539.10	10.10
539.82	10.12
540.54	10.15
541.26	10.18
541.98	10.21
542.70	10.23
543.42	10.26
544.14	10.29
544.86	10.31
545.59	10.34
546.31	10.37
547.03	10.40
547.75	10.42
548.47	10.45
549.19	10.48
549.91	10.51
550.63	10.53
551.35	10.56
552.07	10.59
552.79	10.62
553.51	10.64
554.23	10.67
554.95	10.70
555.68	10.73
556.40	10.76
557.12	10.78
557.84	10.81
558.56	10.84
559.28	10.87
560.00	10.90
560.72	10.92
561.44	10.95
562.16	10.98
562.88	11.01
563.60	11.04
564.32	11.06
565.05	11.09
565.77	11.12
566.49	11.15
567.21	11.18
567.93	11.21
568.65	11.23
569.37	11.26
570.09	11.29
570.81	11.32
571.53	11.35
572.25	11.38
572.97	11.41
573.69	11.43
574.41	11.46
575.14	11.49
575.86	11.52
576.58	11.55
577.30	11.58
578.02	11.61
578.74	11.64
579.46	11.67
580.18	11.69
580.90	11.72
581.62	11.75
582.34	11.78
583.06	11.81
583.78	11.84
584.50	11.87
585.23	11.90
585.95	11.93
586.67	11.96
587.39	11.99
588.11	12.02
588.83	12.05
589.55	12.08
590.27	12.10
590.99	12.13
591.71	12.16
592.43	12.19
593.15	12.22
593.87	12.25
594.59	12.28
595.32	12.31
596.04	12.34
596.76	12.37
597.48	12.40
598.20	12.43
598.92	12.46
599.64	12.49
600.36	12.52
601.08	12.55
601.80	12.58
602.52	12.61
603.24	12.64
603.96	12.67
604.68	12.70
605.41	12.73
606.13	12.76
606.85	12.79
607.57	12.82
608.29	12.86
609.01	12.89
609.73	12.92
610.45	12.95
611.17	12.98
611.89	13.01
612.61	13.04
613.33	13.07
614.05	13.10
614.77	13.13
615.50	13.16
616.22	13.19
616.94	13.22
617.66	13.25
618.38	13.29
619.10	13.32
619.82	13.35
620.54	13.38
621.26	13.41
621.98	13.44
622.70	13.47
623.42	13.50
624.14	13.53
624.86	13.57
625.59	13.60
626.31	13.63
627.03	13.66
627.75	13.69
628.47	13.72
629.19	13.75
629.91	13.79
630.63	13.82
631.35	13.85
632.07	13.88
632.79	13.91
633.51	13.94
634.23	13.98
634.95	14.01
635.68	14.04
636.40	14.07
637.12	14.10
637.84	14.13
638.56	14.17
639.28	14.20
640.00	14.23
640.72	14.26
641.44	14.29
642.16	14.33
642.88	14.36
643.60	14.39
644.32	14.42
645.05	14.46
645.77	14.49
646.49	14.52
647.21	14.55
647.93	14.59
648.65	14.62
649.37	14.65
650.09	14.68
650.81	14.72
651.53	14.75
652.25	14.78
652.97	14.81
653.69	14.85
654.41	14.88
655.14	14.91
655.86	14.94
656.58	14.98
657.30	15.01
658.02	15.04
658.74	15.08
659.46	15.11
660.18	15.14
660.90	15.18
661.62	15.21
662.34	15.24
663.06	15.27
663.78	15.31
664.50	15.34
665.23	15.37
665.95	15.41
666.67	15.44
667.39	15.47
668.11	15.51
668.83	15.54
669.55	15.57
670.27	15.61
670.99	15.64
671.71	15.68
672.43	15.71
673.15	15.74
673.87	15.78
674.59	15.81
675.32	15.84
676.04	15.88
676.76	15.91
677.48	15.95
678.20	15.98
678.92	16.01
679.64	16.05
680.36	16.08
681.08	16.12
681.80	16.15
682.52	16.18
683.24	16.22
683.96	16.25
684.68	16.29
685.41	16.32
686.13	16.36
686.85	16.39
687.57	16.42
688.29	16.46
689.01	16.49
689.73	16.53
690.45	16.56
691.17	16.60
691.89	16.63
692.61	16.67
693.33	16.70
694.05	16.74
694.77	16.77
695.50	16.81
696.22	16.84
696.94	16.88
697.66	16.91
698.38	16.94
699.10	16.98
699.82	17.01
700.54	17.05
701.26	17.09
701.98	17.12
702.70	17.16
703.42	17.19
704.14	17.23
704.86	17.26
705.59	17.30
706.31	17.33
707.03	17.37
707.75	17.40
708.47	17.44
709.19	17.47
709.91	17.51
710.63	17.54
711.35	17.58
712.07	17.62
712.79	17.65
713.51	17.69
714.23	17.72
714.95	17.76
715.68	17.79
716.40	17.83
717.12	17.87
717.84	17.90
718.56	17.94
719.28	17.97
720.00	18.01


==> Plots/Data/linear3.dat <==
0.00	0.00
0.60	0.00
1.20	0.00
1.80	0.00
2.40	0.00
3.00	0.00
3.60	0.00
4.20	0.00
4.80	0.00
5.41	0.00
6.01	0.00
6.61	0.00
7.21	0.00
7.81	0.00
8.41	0.00
9.01	0.00
9.61	0.00
10.21	0.00
10.81	0.00
11.41	0.00
12.01	0.00
12.61	0.00
13.21	0.00
13.81	0.00
14.41	0.01
15.02	0.01
15.62	0.01
16.22	0.01
16.82	0.01
17.42	0.01
18.02	0.01
18.62	0.01
19.22	0.01
19.82	0.01
20.42	0.01
21.02	0.01
21.62	0.01
22.22	0.01
22.82	0.01
23.42	0.01
24.02	0.01
24.62	0.02
25.23	0.02
25.83	0.02
26.43	0.02
27.03	0.02
27.63	0.02
28.23	0.02
28.83	0.02
29.43	0.02
30.03	0.02
30.63	0.02
31.23	0.02
31.83	0.03
32.43	0.03
33.03	0.03
33.63	0.03
34.23	0.03
34.83	0.03
35.44	0.03
36.04	0.03
36.64	0.03
37.24	0.04
37.84	0.04
38.44	0.04
39.04	0.04
39.64	0.04
40.24	0.04
40.84	0.04
41.44	0.04
42.04	0.04
42.64	0.05
43.24	0.05
43.84	0.05
44.44	0.05
45.05	0.05
45.65	0.05
46.25	0.05
46.85	0.06
47.45	0.06
48.05	0.06
48.65	0.06
49.25	0.06
49.85	0.06
50.45	0.06
51.05	0.07
51.65	0.07
52.25	0.07
52.85	0.07
53.45	0.07
54.05	0.07
54.65	0.08
55.26	0.08
55.86	0.08
56.46	0.08
57.06	0.08
57.66	0.08
58.26	0.09
58.86	0.09
59.46	0.09
60.06	0.09
60.66	0.09
61.26	0.10
61.86	0.10
62.46	0.10
63.06	0.10
63.66	0.10
64.26	0.10
64.86	0.11
65.47	0.11
66.07	0.11
66.67	0.11
67.27	0.11
67.87	0.12
68.47	0.12
69.07	0.12
69.67	0.12
70.27	0.12
70.87	0.13
71.47	0.13
72.07	0.13
72.67	0.13
73.27	0.14
73.87	0.14
74.47	0.14
75.08	0.14
75.68	0.14
76.28	0.15
76.88	0.15
77.48	0.15
78.08	0.15
78.68	0.16
79.28	0.16
79.88	0.16
80.48	0.16
81.08	0.17
81.68	0.17
82.28	0.17
82.88	0.17
83.48	0.18
84.08	0.18
84.68	0.18
85.29	0.18
85.89	0.19
86.49	0.19
87.09	0.19
87.69	0.19
88.29	0.20
88.89	0.20
89.49	0.20
90.09	0.21
90.69	0.21
91.29	0.21
91.89	0.21
92.49	0.22
93.09	0.22
93.69	0.22
94.29	0.23
94.89	0.23
95.50	0.23
96.10	0.23
96.70	0.24
97.30	0.24
97.90	0.24
98.50	0.25
99.10	0.25
99.70	0.25
100.30	0.25
100.90	0.26
101.50	0.26
102.10	0.26
102.70	0.27
103.30	0.27
103.90	0.27
104.50	0.28
105.11	0.28
105.71	0.28
106.31	0.29
106.91	0.29
107.51	0.29
108.11	0.30
108.71	0.30
109.31	0.30
109.91	0.31
110.51	0.31
111.11	0.31
111.71	0.32
112.31	0.32
112.91	0.32
113.51	0.33
114.11	0.33
114.71	0.33
115.32	0.34
115.92	0.34
116.52	0.34
117.12	0.35
117.72	0.35
118.32	0.35
118.92	0.36
119.52	0.36
120.12	0.37
120.72	0.37
121.32	0.37
121.92	0.38
122.52	0.38
123.12	0.38
123.72	0.39
124.32	0.39
124.92	0.40
125.53	0.40
126.13	0.40
126.73	0.41
127.33	0.41
127.93	0.41
128.53	0.42
129.13	0.42
129.73	0.43
130.33	0.43
130.93	0.43
131.53	0.44
132.13	0.44
132.73	0.45
133.33	0.45
133.93	0.45
134.53	0.46
135.14	0.46
135.74	0.47
136.34	0.47
136.94	0.47
137.54	0.48
138.14	0.48
138.74	0.49
139.34	0.49
139.94	0.50
140.54	0.50
141.14	0.50
141.74	0.51
142.34	0.51
142.94	0.52
143.54	0.52
144.14	0.53
144.74	0.53
145.35	0.53
145.95	0.54
146.55	0.54
147.15	0.55
147.75	0.55
148.35	0.56
148.95	0.56
149.55	0.57
150.15	0.57
150.75	0.58
151.35	0.58
151.95	0.58
152.55	0.59
153.15	0.59
153.75	0.60
154.35	0.60
154.95	0.61
155.56	0.61
156.16	0.62
156.76	0.62
157.36	0.63
157.96	0.63
158.56	0.64
159.16	0.64
159.76	0.65
160.36	0.65
160.96	0.66
161.56	0.66
162.16	0.67
162.76	0.67
163.36	0.68
163.96	0.68
164.56	0.69
165.17	0.69
165.77	0.70
166.37	0.70
166.97	0.71
167.57	0.71
168.17	0.72
168.77	0.72
169.37	0.73
169.97	0.73
170.57	0.74
171.17	0.74
171.77	0.75
172.37	0.75
172.97	0.76
173.57	0.76
174.17	0.77
174.77	0.77
175.38	0.78
175.98	0.78
176.58	0.79
177.18	0.79
177.78	0.80
178.38	0.81
178.98	0.81
179.58	0.82
180.18	0.82
180.78	0.83
181.38	0.83
181.98	0.84
182.58	0.84
183.18	0.85
183.78	0.86
184.38	0.86
184.98	0.87
185.59	0.87
186.19	0.88
186.79	0.88
187.39	0.89
187.99	0.89
188.59	0.90
189.19	0.91
189.79	0.91
190.39	0.92
190.99	0.92
191.59	0.93
192.19	0.94
192.79	0.94
193.39	0.95
193.99	0.95
194.59	0.96
195.20	0.96
195.80	0.97
196.40	0.98
197.00	0.98
197.60	0.99
198.20	0.99
198.80	1.00
199.40	1.01
200.00	1.01
200.60	1.02
201.20	1.02
201.80	1.03
202.40	1.04
203.00	1.04
203.60	1.05
204.20	1.06
204.80	1.06
205.41	1.07
206.01	1.07
206.61	1.08
207.21	1.09
207.81	1.09
208.41	1.10
209.01	1.11
209.61	1.11
210.21	1.12
210.81	1.12
211.41	1.13
212.01	1.14
212.61	1.14
213.21	1.15
213.81	1.16
214.41	1.16
215.02	1.17
215.62	1.18
216.22	1.18
216.82	1.19
217.42	1.20
218.02	1.20
218.62	1.21
219.22	1.22
219.82	1.22
220.42	1.23
221.02	1.24
221.62	1.24
222.22	1.25
222.82	1.26
223.42	1.26
224.02	1.27
224.62	1.28
225.23	1.28
225.83	1.29
226.43	1.30
227.03	1.30
227.63	1.31
228.23	1.32
228.83	1.33
229.43	1.33
230.03	1.34
230.63	1.35
231.23	1.35
231.83	1.36
232.43	1.37
233.03	1.37
233.63	1.38
234.23	1.39
234.83	1.40
235.44	1.40
236.04	1.41
236.64	1.42
237.24	1.42
237.84	1.43
238.44	1.44
239.04	1.45
239.64	1.45
240.24	1.46
240.84	1.47
241.44	1.48
242.04	1.48
242.64	1.49
243.24	1.50
243.84	1.51
244.44	1.51
245.05	1.52
245.65	1.53
246.25	1.53
246.85	1.54
247.45	1.55
248.05	1.56
248.65	1.57
249.25	1.57
249.85	1.58
250.45	1.59
251.05	1.60
251.65	1.60
252.25	1.61
252.85	1.62
253.45	1.63
254.05	1.63
254.65	1.64
255.26	1.65
255.86	1.66
256.46	1.66
257.06	1.67
257.66	1.68
258.26	1.69
258.86	1.70
259.46	1.70
260.06	1.71
260.66	1.72
261.26	1.73
261.86	1.74
262.46	1.74
263.06	1.75
263.66	1.76
264.26	1.77
264.86	1.78
265.47	1.78
266.07	1.79
266.67	1.80
267.27	1.81
267.87	1.82
268.47	1.82
269.07	1.83
269.67	1.84
270.27	1.85
270.87	1.86
271.47	1.87
272.07	1.87
272.67	1.88
273.27	1.89
273.87	1.90
274.47	1.91
275.08	1.92
275.68	1.92
276.28	1.93
276.88	1.94
277.48	1.95
278.08	1.96
278.68	1.97
279.28	1.97
279.88	1.98
280.48	1.99
281.08	2.00
281.68	2.01
282.28	2.02
282.88	2.03
283.48	2.03
284.08	2.04
284.68	2.05
285.29	2.06
285.89	2.07
286.49	2.08
287.09	2.09
287.69	2.10
288.29	2.10
288.89	2.11
289.49	2.12
290.09	2.13
290.69	2.14
291.29	2.15
291.89	2.16
292.49	2.17
293.09	2.17
293.69	2.18
294.29	2.19
294.89	2.20
295.50	2.21
296.10	2.22
296.70	2.23
297.30	2.24
297.90	2.25
298.50	2.26
299.10	2.26
299.70	2.27
300.30	2.28
300.90	2.29
301.50	2.30
302.10	2.31
302.70	2.32
303.30	2.33
303.90	2.34
304.50	2.35
305.11	2.36
305.71	2.37
306.31	2.38
306.91	2.38
307.51	2.39
308.11	2.40
308.71	2.41
309.31	2.42
309.91	2.43
310.51	2.44
311.11	2.45
311.71	2.46
312.31	2.47
312.91	2.48
313.51	2.49
314.11	2.50
314.71	2.51
315.32	2.52
315.92	2.53
316.52	2.54
317.12	2.55
317.72	2.56
318.32	2.56
318.92	2.57
319.52	2.58
320.12	2.59
320.72	2.60
321.32	2.61
321.92	2.62
322.52	2.63
323.12	2.64
323.72	2.65
324.32	2.66
324.92	2.67
325.53	2.68
326.13	2.69
326.73	2.70
327.33	2.71
327.93	2.72
328.53	2.73
329.13	2.74
329.73	2.75
330.33	2.76
330.93	2.77
331.53	2.78
332.13	2.79
332.73	2.80
333.33	2.81
333.93	2.82
334.53	2.83
335.14	2.84
335.74	2.85
336.34	2.86
336.94	2.87
337.54	2.88
338.14	2.89
338.74	2.90
339.34	2.91
339.94	2.93
340.54	2.94
341.14	2.95
341.74	2.96
342.34	2.97
342.94	2.98
343.54	2.99
344.14	3.00
344.74	3.01
345.35	3.02
345.95	3.03
346.55	3.04
347.15	3.05
347.75	3.06
348.35	3.07
348.95	3.08
349.55	3.09
350.15	3.10
350.75	3.11
351.35	3.12
351.95	3.14
352.55	3.15
353.15	3.16
353.75	3.17
354.35	3.18
354.95	3.19
355.56	3.20
356.16	3.21
356.76	3.22
357.36	3.23
357.96	3.24
358.56	3.25
359.16	3.27
359.76	3.28
360.36	3.29
360.96	3.30
361.56	3.31
362.16	3.32
362.76	3.33
363.36	3.34
363.96	3.35
364.56	3.36
365.17	3.38
365.77	3.39
366.37	3.40
366.97	3.41
367.57	3.42
368.17	3.43
368.77	3.44
369.37	3.45
369.97	3.46
370.57	3.48
371.17	3.49
371.77	3.50
372.37	3.51
372.97	3.52
373.57	3.53
374.17	3.54
374.77	3.56
375.38	3.57
375.98	3.58
376.58	3.59
377.18	3.60
377.78	3.61
378.38	3.62
378.98	3.64
379.58	3.65
380.18	3.66
380.78	3.67
381.38	3.68
381.98	3.69
382.58	3.71
383.18	3.72
383.78	3.73
384.38	3.74
384.98	3.75
385.59	3.76
386.19	3.78
386.79	3.79
387.39	3.80
387.99	3.81
388.59	3.82
389.19	3.83
389.79	3.85
390.39	3.86
390.99	3.87
391.59	3.88
392.19	3.89
392.79	3.91
393.39	3.92
393.99	3.93
394.59	3.94
395.20	3.95
395.80	3.97
396.40	3.98
397.00	3.99
397.60	4.00
398.20	4.01
398.80	4.03
399.40	4.04
400.00	4.05
400.60	4.06
401.20	4.07
401.80	4.09
402.40	4.10
403.00	4.11
403.60	4.12
404.20	4.14
404.80	4.15
405.41	4.16
406.01	4.17
406.61	4.19
407.21	4.20
407.81	4.21
408.41	4.22
409.01	4.23
409.61	4.25
410.21	4.26
410.81	4.27
411.41	4.28
412.01	4.30
412.61	4.31
413.21	4.32
413.81	4.33
414.41	4.35
415.02	4.36
415.62	4.37
416.22	4.39
416.82	4.40
417.42	4.41
418.02	4.42
418.62	4.44
419.22	4.45
419.82	4.46
420.42	4.47
421.02	4.49
421.62	4.50
422.22	4.51
422.82	4.53
423.42	4.54
424.02	4.55
424.62	4.56
425.23	4.58
425.83	4.59
426.43	4.60
427.03	4.62
427.63	4.63
428.23	4.64
428.83	4.66
429.43	4.67
430.03	4.68
430.63	4.69
431.23	4.71
431.83	4.72
432.43	4.73
433.03	4.75
433.63	4.76
434.23	4.77
434.83	4.79
435.44	4.80
436.04	4.81
436.64	4.83
437.24	4.84
437.84	4.85
438.44	4.87
439.04	4.88
439.64	4.89
440.24	4.91
440.84	4.92
441.44	4.93
442.04	4.95
442.64	4.96
443.24	4.97
443.84	4.99
444.44	5.00
445.05	5.01
445.65	5.03
446.25	5.04
446.85	5.05
447.45	5.07
448.05	5.08
448.65	5.10
449.25	5.11
449.85	5.12
450.45	5.14
451.05	5.15
451.65	5.16
452.25	5.18
452.85	5.19
453.45	5.21
454.05	5.22
454.65	5.23
455.26	5.25
455.86	5.26
456.46	5.27
457.06	5.29
457.66	5.30
458.26	5.32
458.86	5.33
459.46	5.34
460.06	5.36
460.66	5.37
461.26	5.39
461.86	5.40
462.46	5.41
463.06	5.43
463.66	5.44
464.26	5.46
464.86	5.47
465.47	5.48
466.07	5.50
466.67	5.51
467.27	5.53
467.87	5.54
468.47	5.56
469.07	5.57
469.67	5.58
470.27	5.60
470.87	5.61
471.47	5.63
472.07	5.64
472.67	5.66
473.27	5.67
473.87	5.68
474.47	5.70
475.08	5.71
475.68	5.73
476.28	5.74
476.88	5.76
477.48	5.77
478.08	5.79
478.68	5.80
479.28	5.81
479.88	5.83
480.48	5.84
481.08	5.86
481.68	5.87
482.28	5.89
482.88	5.90
483.48	5.92
484.08	5.93
484.68	5.95
485.29	5.96
485.89	5.98
486.49	5.99
487.09	6.01
487.69	6.02
488.29	6.04
488.89	6.05
489.49	6.07
490.09	6.08
490.69	6.10
491.29	6.11
491.89	6.12
492.49	6.14
493.09	6.15
493.69	6.17
494.29	6.18
494.89	6.20
495.50	6.21
496.10	6.23
496.70	6.25
497.30	6.26
497.90	6.28
498.50	6.29
499.10	6.31
499.70	6.32
500.30	6.34
500.90	6.35
501.50	6.37
502.10	6.38
502.70	6.40
503.30	6.41
503.90	6.43
504.50	6.44
505.11	6.46
505.71	6.47
506.31	6.49
506.91	6.50
507.51	6.52
508.11	6.54
508.71	6.55
509.31	6.57
509.91	6.58
510.51	6.60
511.11	6.61
511.71	6.63
512.31	6.64
512.91	6.66
513.51	6.68
514.11	6.69
514.71	6.71
515.32	6.72
515.92	6.74
516.52	6.75
517.12	6.77
517.72	6.78
518.32	6.80
518.92	6.82
519.52	6.83
520.12	6.85
520.72	6.86
521.32	6.88
521.92	6.90
522.52	6.91
523.12	6.93
523.72	6.94
524.32	6.96
524.92	6.98
525.53	6.99
526.13	7.01
526.73	7.02
527.33	7.04
527.93	7.06
528.53	7.07
529.13	7.09
529.73	7.10
530.33	7.12
530.93	7.14
531.53	7.15
532.13	7.17
532.73	7.18
533.33	7.20
533.93	7.22
534.53	7.23
535.14	7.25
535.74	7.27
536.34	7.28
536.94	7.30
537.54	7.31
538.14	7.33
538.74	7.35
539.34	7.36
539.94	7.38
540.54	7.40
541.14	7.41
541.74	7.43
542.34	7.45
542.94	7.46
543.54	7.48
544.14	7.50
544.74	7.51
545.35	7.53
545.95	7.55
546.55	7.56
547.15	7.58
547.75	7.59
548.35	7.61
548.95	7.63
549.55	7.64
550.15	7.66
550.75	7.68
551.35	7.70
551.95	7.71
552.55	7.73
553.15	7.75
553.75	7.76
554.35	7.78
554.95	7.80
555.56	7.81
556.16	7.83
556.76	7.85
557.36	7.86
557.96	7.88
558.56	7.90
559.16	7.91
559.76	7.93
560.36	7.95
560.96	7.97
561.56	7.98
562.16	8.00
562.76	8.02
563.36	8.03
563.96	8.05
564.56	8.07
565.17	8.09
565.77	8.10
566.37	8.12
566.97	8.14
567.57	8.15
568.17	8.17
568.77	8.19
569.37	8.21
569.97	8.22
570.57	8.24
571.17	8.26
571.77	8.28
572.37	8.29
572.97	8.31
573.57	8.33
574.17	8.35
574.77	8.36
575.38	8.38
575.98	8.40
576.58	8.42
577.18	8.43
577.78	8.45
578.38	8.47
578.98	8.49
579.58	8.50
580.18	8.52
580.78	8.54
581.38	8.56
581.98	8.57
582.58	8.59
583.18	8.61
583.78	8.63
584.38	8.64
584.98	8.66
585.59	8.68
586.19	8.70
586.79	8.72
587.39	8.73
587.99	8.75
588.59	8.77
589.19	8.79
589.79	8.81
590.39	8.82
590.99	8.84
591.59	8.86
592.19	8.88
592.79	8.90
593.39	8.91
593.99	8.93
594.59	8.95
595.20	8.97
595.80	8.99
596.40	9.00
597.00	9.02
597.60	9.04
598.20	9.06
598.80	9.08
599.40	9.09
600.00	9.11


==> Plots/Data/linear4.dat <==
0.00	0.00
1.63	0.03
3.27	0.06
4.90	0.09
6.53	0.12
8.17	0.15
9.80	0.18
11.44	0.21
13.07	0.24
14.70	0.27
16.34	0.30
17.97	0.33
19.60	0.36
21.24	0.39
22.87	0.42
24.50	0.45
26.14	0.48
27.77	0.51
29.41	0.54
31.04	0.57
32.67	0.60
34.31	0.63
35.94	0.66
37.57	0.69
39.21	0.72
40.84	0.75
42.47	0.78
44.11	0.81
45.74	0.84
47.38	0.87
49.01	0.90
50.64	0.94
52.28	0.97
53.91	1.00
55.54	1.03
57.18	1.06
58.81	1.09
60.44	1.12
62.08	1.15
63.71	1.18
65.35	1.21
66.98	1.24
68.61	1.27
70.25	1.30
71.88	1.33
73.51	1.36
75.15	1.39
76.78	1.42
78.41	1.45
80.05	1.48
81.68	1.51
83.32	1.54
84.95	1.57
86.58	1.60
88.22	1.63
89.85	1.66
91.48	1.69
93.12	1.72
94.75	1.75
96.38	1.78
98.02	1.81
99.65	1.84
101.29	1.87
102.92	1.90
104.55	1.93
106.19	1.96
107.82	1.99
109.45	2.02
111.09	2.05
112.72	2.08
114.35	2.11
115.99	2.14
117.62	2.17
119.26	2.20
120.89	2.23
122.52	2.26
124.16	2.29
125.79	2.32
127.42	2.35
129.06	2.38
130.69	2.41
132.32	2.44
133.96	2.47
135.59	2.50
137.23	2.53
138.86	2.56
140.49	2.59
142.13	2.62
143.76	2.65
145.39	2.68
147.03	2.71
148.66	2.75
150.29	2.78
151.93	2.81
153.56	2.84
155.20	2.87
156.83	2.90
158.46	2.93
160.10	2.96
161.73	2.99
163.36	3.02
165.00	3.05
166.63	3.08
168.26	3.11
169.90	3.14
171.53	3.17
173.17	3.20
174.80	3.23
176.43	3.26
178.07	3.29
179.70	3.32
181.33	3.35
182.97	3.38
184.60	3.41
186.23	3.44
187.87	3.47
189.50	3.50
191.14	3.53
192.77	3.56
194.40	3.59
196.04	3.62
197.67	3.65
199.30	3.68
200.94	3.71
202.57	3.74
204.20	3.77
205.84	3.80
207.47	3.83
209.11	3.86
210.74	3.89
212.37	3.92
214.01	3.95
215.64	3.98
217.27	4.01
218.91	4.04
220.54	4.07
222.17	4.10
223.81	4.13
225.44	4.16
227.08	4.19
228.71	4.22
230.34	4.25
231.98	4.28
233.61	4.31
235.24	4.34
236.88	4.37
238.51	4.40
240.14	4.43
241.78	4.46
243.41	4.49
245.05	4.52
246.68	4.56
248.31	4.59
249.95	4.62
251.58	4.65
253.21	4.68
254.85	4.71
256.48	4.74
258.11	4.77
259.75	4.80
261.38	4.83
263.02	4.86
264.65	4.89
266.28	4.92
267.92	4.95
269.55	4.98
271.18	5.01
272.82	5.04
274.45	5.07
276.08	5.10
277.72	5.13
279.35	5.16
280.98	5.19
282.62	5.22
284.25	5.25
285.89	5.28
287.52	5.31
289.15	5.34
290.79	5.37
292.42	5.40
294.05	5.43
295.69	5.46
297.32	5.49
298.95	5.52
300.59	5.55
302.22	5.58
303.86	5.61
305.49	5.64
307.12	5.67
308.76	5.70
310.39	5.73
312.02	5.76
313.66	5.79
315.29	5.82
316.92	5.85
318.56	5.88
320.19	5.91
321.83	5.94
323.46	5.97
325.09	6.00
326.73	6.03
328.36	6.06
329.99	6.09
331.63	6.12
333.26	6.15
334.89	6.18
336.53	6.21
338.16	6.24
339.80	6.27
341.43	6.30
343.06	6.33
344.70	6.37
346.33	6.40
347.96	6.43
349.60	6.46
351.23	6.49
352.86	6.52
354.50	6.55
356.13	6.58
357.77	6.61
359.40	6.64
361.03	6.67
362.67	6.70
364.30	6.73
365.93	6.76
367.57	6.79
369.20	6.82
370.83	6.85
372.47	6.88
374.10	6.91
375.74	6.94
377.37	6.97
379.00	7.00
380.64	7.03
382.27	7.06
383.90	7.09
385.54	7.12
387.17	7.15
388.80	7.18
390.44	7.21
392.07	7.24
393.71	7.27
395.34	7.30
396.97	7.33
398.61	7.36
400.24	7.39
401.87	7.42
403.51	7.45
405.14	7.48
406.77	7.51
408.41	7.54
410.04	7.57
411.68	7.60
413.31	7.63
414.94	7.66
416.58	7.69
418.21	7.72
419.84	7.75
421.48	7.78
423.11	7.81
424.74	7.84
426.38	7.87
428.01	7.90
429.65	7.93
431.28	7.96
432.91	7.99
434.55	8.02
436.18	8.05
437.81	8.08
439.45	8.11
441.08	8.14
442.71	8.18
444.35	8.21
445.98	8.24
447.62	8.27
449.25	8.30
450.88	8.33
452.52	8.36
454.15	8.39
455.78	8.42
457.42	8.45
459.05	8.48
460.68	8.51
462.32	8.54
463.95	8.57
465.59	8.60
467.22	8.63
468.85	8.66
470.49	8.69
472.12	8.72
473.75	8.75
475.39	8.78
477.02	8.81
478.65	8.84
480.29	8.87
481.92	8.90
483.56	8.93
485.19	8.96
486.82	8.99
488.46	9.02
490.09	9.05
491.72	9.08
493.36	9.11
494.99	9.14
496.62	9.17
498.26	9.20
499.89	9.23
501.53	9.26
503.16	9.29
504.79	9.32
506.43	9.35
508.06	9.38
509.69	9.41
511.33	9.44
512.96	9.47
514.59	9.50
516.23	9.53
517.86	9.56
519.50	9.59
521.13	9.62
522.76	9.65
524.40	9.68
526.03	9.71
527.66	9.74
529.30	9.77
530.93	9.80
532.56	9.83
534.20	9.86
535.83	9.89
537.47	9.92
539.10	9.95
540.73	9.99
542.37	10.02
544.00	10.05
545.63	10.08
547.27	10.11
548.90	10.14
550.53	10.17
552.17	10.20
553.80	10.23
555.44	10.26
557.07	10.29
558.70	10.32
560.34	10.35
561.97	10.38
563.60	10.41
565.24	10.44
566.87	10.47
568.50	10.50
570.14	10.53
571.77	10.56
573.41	10.59
575.04	10.62
576.67	10.65
578.31	10.68
579.94	10.71
581.57	10.74
583.21	10.77
584.84	10.80
586.47	10.83
588.11	10.86
589.74	10.89
591.38	10.92
593.01	10.95
594.64	10.98
596.28	11.01
597.91	11.04
599.54	11.07
601.18	11.10
602.81	11.13
604.44	11.16
606.08	11.19
607.71	11.22
609.35	11.25
610.98	11.28
612.61	11.31
614.25	11.34
615.88	11.37
617.51	11.40
619.15	11.43
620.78	11.46
622.41	11.49
624.05	11.52
625.68	11.55
627.32	11.58
628.95	11.61
630.58	11.64
632.22	11.67
633.85	11.70
635.48	11.73
637.12	11.76
638.75	11.80
640.38	11.83
642.02	11.86
643.65	11.89
645.29	11.92
646.92	11.95
648.55	11.98
650.19	12.01
651.82	12.04
653.45	12.07
655.09	12.10
656.72	12.13
658.35	12.16
659.99	12.19
661.62	12.22
663.26	12.25
664.89	12.28
666.52	12.31
668.16	12.34
669.79	12.37
671.42	12.40
673.06	12.43
674.69	12.46
676.32	12.49
677.96	12.52
679.59	12.55
681.23	12.58
682.86	12.61
684.49	12.64
686.13	12.67
687.76	12.70
689.39	12.73
691.03	12.76
692.66	12.79
694.29	12.82
695.93	12.85
697.56	12.88
699.20	12.91
700.83	12.94
702.46	12.97
704.10	13.00
705.73	13.03
707.36	13.06
709.00	13.09
710.63	13.12
712.26	13.15
713.90	13.18
715.53	13.21
717.17	13.24
718.80	13.27
720.43	13.30
722.07	13.33
723.70	13.36
725.33	13.39
726.97	13.42
728.60	13.45
730.23	13.48
731.87	13.51
733.50	13.54
735.14	13.57
736.77	13.61
738.40	13.64
740.04	13.67
741.67	13.70
743.30	13.73
744.94	13.76
746.57	13.79
748.20	13.82
749.84	13.85
751.47	13.88
753.11	13.91
754.74	13.94
756.37	13.97
758.01	14.00
759.64	14.03
761.27	14.06
762.91	14.09
764.54	14.12
766.17	14.15
767.81	14.18
769.44	14.21
771.08	14.24
772.71	14.27
774.34	14.30
775.98	14.33
777.61	14.36
779.24	14.39
780.88	14.42
782.51	14.45
784.14	14.48
785.78	14.51
787.41	14.54
789.05	14.57
790.68	14.60
792.31	14.63
793.95	14.66
795.58	14.69
797.21	14.72
798.85	14.75
800.48	14.78
802.11	14.81
803.75	14.84
805.38	14.87
807.02	14.90
808.65	14.93
810.28	14.96
811.92	14.99
813.55	15.02
815.18	15.05
816.82	15.08
818.45	15.11
820.08	15.14
821.72	15.17
823.35	15.20
824.98	15.23
826.62	15.26
828.25	15.29
829.89	15.32
831.52	15.35
833.15	15.38
834.79	15.42
836.42	15.45
838.05	15.48
839.69	15.51
841.32	15.54
842.95	15.57
844.59	15.60
846.22	15.63
847.86	15.66
849.49	15.69
851.12	15.72
852.76	15.75
854.39	15.78
856.02	15.81
857.66	15.84
859.29	15.87
860.92	15.90
862.56	15.93
864.19	15.96
865.83	15.99
867.46	16.02
869.09	16.05
870.73	16.08
872.36	16.11
873.99	16.14
875.63	16.17
877.26	16.20
878.89	16.23
880.53	16.26
882.16	16.29
883.80	16.32
885.43	16.35
887.06	16.38
888.70	16.41
890.33	16.44
891.96	16.47
893.60	16.50
895.23	16.53
896.86	16.56
898.50	16.59
900.13	16.62
901.77	16.65
903.40	16.68
905.03	16.71
906.67	16.74
908.30	16.77
909.93	16.80
911.57	16.83
913.20	16.86
914.83	16.89
916.47	16.92
918.10	16.95
919.74	16.98
921.37	17.01
923.00	17.04
924.64	17.07
926.27	17.10
927.90	17.13
929.54	17.16
931.17	17.19
932.80	17.23
934.44	17.26
936.07	17.29
937.71	17.32
939.34	17.35
940.97	17.38
942.61	17.41
944.24	17.44
945.87	17.47
947.51	17.50
949.14	17.53
950.77	17.56
952.41	17.59
954.04	17.62
955.68	17.65
957.31	17.68
958.94	17.71
960.58	17.74
962.21	17.77
963.84	17.80
965.48	17.83
967.11	17.86
968.74	17.89
970.38	17.92
972.01	17.95
973.65	17.98
975.28	18.01
976.91	18.04
978.55	18.07
980.18	18.10
981.81	18.13
983.45	18.16
985.08	18.19
986.71	18.22
988.35	18.25
989.98	18.28
991.62	18.31
993.25	18.34
994.88	18.37
996.52	18.40
998.15	18.43
999.78	18.46
1001.42	18.49



==> Plots/Data/linear5.dat <==
0.00	0.00
0.72	0.02
1.44	0.03
2.16	0.05
2.88	0.07
3.60	0.08
4.32	0.10
5.05	0.11
5.77	0.13
6.49	0.15
7.21	0.16
7.93	0.18
8.65	0.20
9.37	0.21
10.09	0.23
10.81	0.24
11.53	0.26
12.25	0.28
12.97	0.29
13.69	0.31
14.41	0.33
15.14	0.34
15.86	0.36
16.58	0.37
17.30	0.39
18.02	0.41
18.74	0.42
19.46	0.44
20.18	0.46
20.90	0.47
21.62	0.49
22.34	0.50
23.06	0.52
23.78	0.54
24.50	0.55
25.23	0.57
25.95	0.59
26.67	0.60
27.39	0.62
28.11	0.63
28.83	0.65
29.55	0.67
30.27	0.68
30.99	0.70
31.71	0.72
32.43	0.73
33.15	0.75
33.87	0.76
34.59	0.78
35.32	0.80
36.04	0.81
36.76	0.83
37.48	0.85
38.20	0.86
38.92	0.88
39.64	0.90
40.36	0.91
41.08	0.93
41.80	0.94
42.52	0.96
43.24	0.98
43.96	0.99
44.68	1.01
45.41	1.03
46.13	1.04
46.85	1.06
47.57	1.07
48.29	1.09
49.01	1.11
49.73	1.12
50.45	1.14
51.17	1.16
51.89	1.17
52.61	1.19
53.33	1.20
54.05	1.22
54.77	1.24
55.50	1.25
56.22	1.27
56.94	1.29
57.66	1.30
58.38	1.32
59.10	1.33
59.82	1.35
60.54	1.37
61.26	1.38
61.98	1.40
62.70	1.42
63.42	1.43
64.14	1.45
64.86	1.46
65.59	1.48
66.31	1.50
67.03	1.51
67.75	1.53
68.47	1.55
69.19	1.56
69.91	1.58
70.63	1.60
71.35	1.61
72.07	1.63
72.79	1.64
73.51	1.66
74.23	1.68
74.95	1.69
75.68	1.71
76.40	1.73
77.12	1.74
77.84	1.76
78.56	1.77
79.28	1.79
80.00	1.81
80.72	1.82
81.44	1.84
82.16	1.86
82.88	1.87
83.60	1.89
84.32	1.90
85.05	1.92
85.77	1.94
86.49	1.95
87.21	1.97
87.93	1.99
88.65	2.00
89.37	2.02
90.09	2.03
90.81	2.05
91.53	2.07
92.25	2.08
92.97	2.10
93.69	2.12
94.41	2.13
95.14	2.15
95.86	2.16
96.58	2.18
97.30	2.20
98.02	2.21
98.74	2.23
99.46	2.25
100.18	2.26
100.90	2.28
101.62	2.29
102.34	2.31
103.06	2.33
103.78	2.34
104.50	2.36
105.23	2.38
105.95	2.39
106.67	2.41
107.39	2.43
108.11	2.44
108.83	2.46
109.55	2.47
110.27	2.49
110.99	2.51
111.71	2.52
112.43	2.54
113.15	2.56
113.87	2.57
114.59	2.59
115.32	2.60
116.04	2.62
116.76	2.64
117.48	2.65
118.20	2.67
118.92	2.69
119.64	2.70
120.36	2.72
121.08	2.73
121.80	2.75
122.52	2.77
123.24	2.78
123.96	2.80
124.68	2.82
125.41	2.83
126.13	2.85
126.85	2.86
127.57	2.88
128.29	2.90
129.01	2.91
129.73	2.93
130.45	2.95
131.17	2.96
131.89	2.98
132.61	2.99
133.33	3.01
134.05	3.03
134.77	3.04
135.50	3.06
136.22	3.08
136.94	3.09
137.66	3.11
138.38	3.12
139.10	3.14
139.82	3.16
140.54	3.17
141.26	3.19
141.98	3.21
142.70	3.22
143.42	3.24
144.14	3.26
144.86	3.27
145.59	3.29
146.31	3.30
147.03	3.32
147.75	3.34
148.47	3.35
149.19	3.37
149.91	3.39
150.63	3.40
151.35	3.42
152.07	3.43
152.79	3.45
153.51	3.47
154.23	3.48
154.95	3.50
155.68	3.52
156.40	3.53
157.12	3.55
157.84	3.56
158.56	3.58
159.28	3.60
160.00	3.61
160.72	3.63
161.44	3.65
162.16	3.66
162.88	3.68
163.60	3.69
164.32	3.71
165.05	3.73
165.77	3.74
166.49	3.76
167.21	3.78
167.93	3.79
168.65	3.81
169.37	3.82
170.09	3.84
170.81	3.86
171.53	3.87
172.25	3.89
172.97	3.91
173.69	3.92
174.41	3.94
175.14	3.95
175.86	3.97
176.58	3.99
177.30	4.00
178.02	4.02
178.74	4.04
179.46	4.05
180.18	4.07
180.90	4.09
181.62	4.10
182.34	4.12
183.06	4.13
183.78	4.15
184.50	4.17
185.23	4.18
185.95	4.20
186.67	4.22
187.39	4.23
188.11	4.25
188.83	4.26
189.55	4.28
190.27	4.30
190.99	4.31
191.71	4.33
192.43	4.35
193.15	4.36
193.87	4.38
194.59	4.39
195.32	4.41
196.04	4.43
196.76	4.44
197.48	4.46
198.20	4.48
198.92	4.49
199.64	4.51
200.36	4.52
201.08	4.54
201.80	4.56
202.52	4.57
203.24	4.59
203.96	4.61
204.68	4.62
205.41	4.64
206.13	4.65
206.85	4.67
207.57	4.69
208.29	4.70
209.01	4.72
209.73	4.74
210.45	4.75
211.17	4.77
211.89	4.79
212.61	4.80
213.33	4.82
214.05	4.83
214.77	4.85
215.50	4.87
216.22	4.88
216.94	4.90
217.66	4.92
218.38	4.93
219.10	4.95
219.82	4.96
220.54	4.98
221.26	5.00
221.98	5.01
222.70	5.03
223.42	5.05
224.14	5.06
224.86	5.08
225.59	5.09
226.31	5.11
227.03	5.13
227.75	5.14
228.47	5.16
229.19	5.18
229.91	5.19
230.63	5.21
231.35	5.22
232.07	5.24
232.79	5.26
233.51	5.27
234.23	5.29
234.95	5.31
235.68	5.32
236.40	5.34
237.12	5.35
237.84	5.37
238.56	5.39
239.28	5.40
240.00	5.42
240.72	5.44
241.44	5.45
242.16	5.47
242.88	5.48
243.60	5.50
244.32	5.52
245.05	5.53
245.77	5.55
246.49	5.57
247.21	5.58
247.93	5.60
248.65	5.62
249.37	5.63
250.09	5.65
250.81	5.66
251.53	5.68
252.25	5.70
252.97	5.71
253.69	5.73
254.41	5.75
255.14	5.76
255.86	5.78
256.58	5.79
257.30	5.81
258.02	5.83
258.74	5.84
259.46	5.86
260.18	5.88
260.90	5.89
261.62	5.91
262.34	5.92
263.06	5.94
263.78	5.96
264.50	5.97
265.23	5.99
265.95	6.01
266.67	6.02
267.39	6.04
268.11	6.05
268.83	6.07
269.55	6.09
270.27	6.10
270.99	6.12
271.71	6.14
272.43	6.15
273.15	6.17
273.87	6.18
274.59	6.20
275.32	6.22
276.04	6.23
276.76	6.25
277.48	6.27
278.20	6.28
278.92	6.30
279.64	6.31
280.36	6.33
281.08	6.35
281.80	6.36
282.52	6.38
283.24	6.40
283.96	6.41
284.68	6.43
285.41	6.45
286.13	6.46
286.85	6.48
287.57	6.49
288.29	6.51
289.01	6.53
289.73	6.54
290.45	6.56
291.17	6.58
291.89	6.59
292.61	6.61
293.33	6.62
294.05	6.64
294.77	6.66
295.50	6.67
296.22	6.69
296.94	6.71
297.66	6.72
298.38	6.74
299.10	6.75
299.82	6.77
300.54	6.79
301.26	6.80
301.98	6.82
302.70	6.84
303.42	6.85
304.14	6.87
304.86	6.88
305.59	6.90
306.31	6.92
307.03	6.93
307.75	6.95
308.47	6.97
309.19	6.98
309.91	7.00
310.63	7.01
311.35	7.03
312.07	7.05
312.79	7.06
313.51	7.08
314.23	7.10
314.95	7.11
315.68	7.13
316.40	7.15
317.12	7.16
317.84	7.18
318.56	7.19
319.28	7.21
320.00	7.23
320.72	7.24
321.44	7.26
322.16	7.28
322.88	7.29
323.60	7.31
324.32	7.32
325.05	7.34
325.77	7.36
326.49	7.37
327.21	7.39
327.93	7.41
328.65	7.42
329.37	7.44
330.09	7.45
330.81	7.47
331.53	7.49
332.25	7.50
332.97	7.52
333.69	7.54
334.41	7.55
335.14	7.57
335.86	7.58
336.58	7.60
337.30	7.62
338.02	7.63
338.74	7.65
339.46	7.67
340.18	7.68
340.90	7.70
341.62	7.71
342.34	7.73
343.06	7.75
343.78	7.76
344.50	7.78
345.23	7.80
345.95	7.81
346.67	7.83
347.39	7.84
348.11	7.86
348.83	7.88
349.55	7.89
350.27	7.91
350.99	7.93
351.71	7.94
352.43	7.96
353.15	7.98
353.87	7.99
354.59	8.01
355.32	8.02
356.04	8.04
356.76	8.06
357.48	8.07
358.20	8.09
358.92	8.11
359.64	8.12
360.36	8.14
361.08	8.15
361.80	8.17
362.52	8.19
363.24	8.20
363.96	8.22
364.68	8.24
365.41	8.25
366.13	8.27
366.85	8.28
367.57	8.30
368.29	8.32
369.01	8.33
369.73	8.35
370.45	8.37
371.17	8.38
371.89	8.40
372.61	8.41
373.33	8.43
374.05	8.45
374.77	8.46
375.50	8.48
376.22	8.50
376.94	8.51
377.66	8.53
378.38	8.54
379.10	8.56
379.82	8.58
380.54	8.59
381.26	8.61
381.98	8.63
382.70	8.64
383.42	8.66
384.14	8.67
384.86	8.69
385.59	8.71
386.31	8.72
387.03	8.74
387.75	8.76
388.47	8.77
389.19	8.79
389.91	8.81
390.63	8.82
391.35	8.84
392.07	8.85
392.79	8.87
393.51	8.89
394.23	8.90
394.95	8.92
395.68	8.94
396.40	8.95
397.12	8.97
397.84	8.98
398.56	9.00
399.28	9.02
400.00	9.03
400.72	9.05
401.44	9.07
402.16	9.08
402.88	9.10
403.60	9.11
404.32	9.13
405.05	9.15
405.77	9.16
406.49	9.18
407.21	9.20
407.93	9.21
408.65	9.23
409.37	9.24
410.09	9.26
410.81	9.28
411.53	9.29
412.25	9.31
412.97	9.33
413.69	9.34
414.41	9.36
415.14	9.37
415.86	9.39
416.58	9.41
417.30	9.42
418.02	9.44
418.74	9.46
419.46	9.47
420.18	9.49
420.90	9.51
421.62	9.52
422.34	9.54
423.06	9.55
423.78	9.57
424.50	9.59
425.23	9.60
425.95	9.62
426.67	9.64
427.39	9.65
428.11	9.67
428.83	9.68
429.55	9.70
430.27	9.72
430.99	9.73
431.71	9.75
432.43	9.77
433.15	9.78
433.87	9.80
434.59	9.81
435.32	9.83
436.04	9.85
436.76	9.86
437.48	9.88
438.20	9.90
438.92	9.91
439.64	9.93
440.36	9.94
441.08	9.96
441.80	9.98
442.52	9.99
443.24	10.01
443.96	10.03
444.68	10.04
445.41	10.06
446.13	10.07
446.85	10.09
447.57	10.11
448.29	10.12
449.01	10.14
449.73	10.16
450.45	10.17
451.17	10.19
451.89	10.20
452.61	10.22
453.33	10.24
454.05	10.25
454.77	10.27
455.50	10.29
456.22	10.30
456.94	10.32
457.66	10.34
458.38	10.35
459.10	10.37
459.82	10.38
460.54	10.40
461.26	10.42
461.98	10.43
462.70	10.45
463.42	10.47
464.14	10.48
464.86	10.50
465.59	10.51
466.31	10.53
467.03	10.55
467.75	10.56
468.47	10.58
469.19	10.60
469.91	10.61
470.63	10.63
471.35	10.64
472.07	10.66
472.79	10.68
473.51	10.69
474.23	10.71
474.95	10.73
475.68	10.74
476.40	10.76
477.12	10.77
477.84	10.79
478.56	10.81
479.28	10.82
480.00	10.84
480.72	10.86
481.44	10.87
482.16	10.89
482.88	10.90
483.60	10.92
484.32	10.94
485.05	10.95
485.77	10.97
486.49	10.99
487.21	11.00
487.93	11.02
488.65	11.03
489.37	11.05
490.09	11.07
490.81	11.08
491.53	11.10
492.25	11.12
492.97	11.13
493.69	11.15
494.41	11.17
495.14	11.18
495.86	11.20
496.58	11.21
497.30	11.23
498.02	11.25
498.74	11.26
499.46	11.28
500.18	11.30
500.90	11.31
501.62	11.33
502.34	11.34
503.06	11.36
503.78	11.38
504.50	11.39
505.23	11.41
505.95	11.43
506.67	11.44
507.39	11.46
508.11	11.47
508.83	11.49
509.55	11.51
510.27	11.52
510.99	11.54
511.71	11.56
512.43	11.57
513.15	11.59
513.87	11.60
514.59	11.62
515.32	11.64
516.04	11.65
516.76	11.67
517.48	11.69
518.20	11.70
518.92	11.72
519.64	11.73
520.36	11.75
521.08	11.77
521.80	11.78
522.52	11.80
523.24	11.82
523.96	11.83
524.68	11.85
525.41	11.86
526.13	11.88
526.85	11.90
527.57	11.91
528.29	11.93
529.01	11.95
529.73	11.96
530.45	11.98
531.17	12.00
531.89	12.01
532.61	12.03
533.33	12.04
534.05	12.06
534.77	12.08
535.50	12.09
536.22	12.11
536.94	12.13
537.66	12.14
538.38	12.16
539.10	12.17
539.82	12.19
540.54	12.21
541.26	12.22
541.98	12.24
542.70	12.26
543.42	12.27
544.14	12.29
544.86	12.30
545.59	12.32
546.31	12.34
547.03	12.35
547.75	12.37
548.47	12.39
549.19	12.40
549.91	12.42
550.63	12.43
551.35	12.45
552.07	12.47
552.79	12.48
553.51	12.50
554.23	12.52
554.95	12.53
555.68	12.55
556.40	12.56
557.12	12.58
557.84	12.60
558.56	12.61
559.28	12.63
560.00	12.65
560.72	12.66
561.44	12.68
562.16	12.70
562.88	12.71
563.60	12.73
564.32	12.74
565.05	12.76
565.77	12.78
566.49	12.79
567.21	12.81
567.93	12.83
568.65	12.84
569.37	12.86
570.09	12.87
570.81	12.89
571.53	12.91
572.25	12.92
572.97	12.94
573.69	12.96
574.41	12.97
575.14	12.99
575.86	13.00
576.58	13.02
577.30	13.04
578.02	13.05
578.74	13.07
579.46	13.09
580.18	13.10
580.90	13.12
581.62	13.13
582.34	13.15
583.06	13.17
583.78	13.18
584.50	13.20
585.23	13.22
585.95	13.23
586.67	13.25
587.39	13.26
588.11	13.28
588.83	13.30
589.55	13.31
590.27	13.33
590.99	13.35
591.71	13.36
592.43	13.38
593.15	13.39
593.87	13.41
594.59	13.43
595.32	13.44
596.04	13.46
596.76	13.48
597.48	13.49
598.20	13.51
598.92	13.53
599.64	13.54
600.36	13.56
601.08	13.57
601.80	13.59
602.52	13.61
603.24	13.62
603.96	13.64
604.68	13.66
605.41	13.67
606.13	13.69
606.85	13.70
607.57	13.72
608.29	13.74
609.01	13.75
609.73	13.77
610.45	13.79
611.17	13.80
611.89	13.82
612.61	13.83
613.33	13.85
614.05	13.87
614.77	13.88
615.50	13.90
616.22	13.92
616.94	13.93
617.66	13.95
618.38	13.96
619.10	13.98
619.82	14.00
620.54	14.01
621.26	14.03
621.98	14.05
622.70	14.06
623.42	14.08
624.14	14.09
624.86	14.11
625.59	14.13
626.31	14.14
627.03	14.16
627.75	14.18
628.47	14.19
629.19	14.21
629.91	14.22
630.63	14.24
631.35	14.26
632.07	14.27
632.79	14.29
633.51	14.31
634.23	14.32
634.95	14.34
635.68	14.36
636.40	14.37
637.12	14.39
637.84	14.40
638.56	14.42
639.28	14.44
640.00	14.45
640.72	14.47
641.44	14.49
642.16	14.50
642.88	14.52
643.60	14.53
644.32	14.55
645.05	14.57
645.77	14.58
646.49	14.60
647.21	14.62
647.93	14.63
648.65	14.65
649.37	14.66
650.09	14.68
650.81	14.70
651.53	14.71
652.25	14.73
652.97	14.75
653.69	14.76
654.41	14.78
655.14	14.79
655.86	14.81
656.58	14.83
657.30	14.84
658.02	14.86
658.74	14.88
659.46	14.89
660.18	14.91
660.90	14.92
661.62	14.94
662.34	14.96
663.06	14.97
663.78	14.99
664.50	15.01
665.23	15.02
665.95	15.04
666.67	15.06
667.39	15.07
668.11	15.09
668.83	15.10
669.55	15.12
670.27	15.14
670.99	15.15
671.71	15.17
672.43	15.19
673.15	15.20
673.87	15.22
674.59	15.23
675.32	15.25
676.04	15.27
676.76	15.28
677.48	15.30
678.20	15.32
678.92	15.33
679.64	15.35
680.36	15.36
681.08	15.38
681.80	15.40
682.52	15.41
683.24	15.43
683.96	15.45
684.68	15.46
685.41	15.48
686.13	15.49
686.85	15.51
687.57	15.53
688.29	15.54
689.01	15.56
689.73	15.58
690.45	15.59
691.17	15.61
691.89	15.62
692.61	15.64
693.33	15.66
694.05	15.67
694.77	15.69
695.50	15.71
696.22	15.72
696.94	15.74
697.66	15.75
698.38	15.77
699.10	15.79
699.82	15.80
700.54	15.82
701.26	15.84
701.98	15.85
702.70	15.87
703.42	15.89
704.14	15.90
704.86	15.92
705.59	15.93
706.31	15.95
707.03	15.97
707.75	15.98
708.47	16.00
709.19	16.02
709.91	16.03
710.63	16.05
711.35	16.06
712.07	16.08
712.79	16.10
713.51	16.11
714.23	16.13
714.95	16.15
715.68	16.16
716.40	16.18
717.12	16.19
717.84	16.21
718.56	16.23
719.28	16.24
720.00	16.26


==> Plots/Data/linear6.dat <==
0.00	0.00
0.60	0.01
1.20	0.01
1.80	0.02
2.40	0.03
3.00	0.04
3.60	0.04
4.20	0.05
4.80	0.06
5.41	0.07
6.01	0.07
6.61	0.08
7.21	0.09
7.81	0.10
8.41	0.10
9.01	0.11
9.61	0.12
10.21	0.13
10.81	0.13
11.41	0.14
12.01	0.15
12.61	0.16
13.21	0.16
13.81	0.17
14.41	0.18
15.02	0.19
15.62	0.19
16.22	0.20
16.82	0.21
17.42	0.22
18.02	0.22
18.62	0.23
19.22	0.24
19.82	0.25
20.42	0.25
21.02	0.26
21.62	0.27
22.22	0.28
22.82	0.28
23.42	0.29
24.02	0.30
24.62	0.31
25.23	0.31
25.83	0.32
26.43	0.33
27.03	0.34
27.63	0.34
28.23	0.35
28.83	0.36
29.43	0.37
30.03	0.37
30.63	0.38
31.23	0.39
31.83	0.39
32.43	0.40
33.03	0.41
33.63	0.42
34.23	0.42
34.83	0.43
35.44	0.44
36.04	0.45
36.64	0.45
37.24	0.46
37.84	0.47
38.44	0.48
39.04	0.48
39.64	0.49
40.24	0.50
40.84	0.51
41.44	0.51
42.04	0.52
42.64	0.53
43.24	0.54
43.84	0.54
44.44	0.55
45.05	0.56
45.65	0.57
46.25	0.57
46.85	0.58
47.45	0.59
48.05	0.60
48.65	0.60
49.25	0.61
49.85	0.62
50.45	0.63
51.05	0.63
51.65	0.64
52.25	0.65
52.85	0.66
53.45	0.66
54.05	0.67
54.65	0.68
55.26	0.69
55.86	0.69
56.46	0.70
57.06	0.71
57.66	0.72
58.26	0.72
58.86	0.73
59.46	0.74
60.06	0.74
60.66	0.75
61.26	0.76
61.86	0.77
62.46	0.77
63.06	0.78
63.66	0.79
64.26	0.80
64.86	0.80
65.47	0.81
66.07	0.82
66.67	0.83
67.27	0.83
67.87	0.84
68.47	0.85
69.07	0.86
69.67	0.86
70.27	0.87
70.87	0.88
71.47	0.89
72.07	0.89
72.67	0.90
73.27	0.91
73.87	0.92
74.47	0.92
75.08	0.93
75.68	0.94
76.28	0.95
76.88	0.95
77.48	0.96
78.08	0.97
78.68	0.98
79.28	0.98
79.88	0.99
80.48	1.00
81.08	1.01
81.68	1.01
82.28	1.02
82.88	1.03
83.48	1.04
84.08	1.04
84.68	1.05
85.29	1.06
85.89	1.07
86.49	1.07
87.09	1.08
87.69	1.09
88.29	1.10
88.89	1.10
89.49	1.11
90.09	1.12
90.69	1.12
91.29	1.13
91.89	1.14
92.49	1.15
93.09	1.15
93.69	1.16
94.29	1.17
94.89	1.18
95.50	1.18
96.10	1.19
96.70	1.20
97.30	1.21
97.90	1.21
98.50	1.22
99.10	1.23
99.70	1.24
100.30	1.24
100.90	1.25
101.50	1.26
102.10	1.27
102.70	1.27
103.30	1.28
103.90	1.29
104.50	1.30
105.11	1.30
105.71	1.31
106.31	1.32
106.91	1.33
107.51	1.33
108.11	1.34
108.71	1.35
109.31	1.36
109.91	1.36
110.51	1.37
111.11	1.38
111.71	1.39
112.31	1.39
112.91	1.40
113.51	1.41
114.11	1.42
114.71	1.42
115.32	1.43
115.92	1.44
116.52	1.45
117.12	1.45
117.72	1.46
118.32	1.47
118.92	1.48
119.52	1.48
120.12	1.49
120.72	1.50
121.32	1.50
121.92	1.51
122.52	1.52
123.12	1.53
123.72	1.53
124.32	1.54
124.92	1.55
125.53	1.56
126.13	1.56
126.73	1.57
127.33	1.58
127.93	1.59
128.53	1.59
129.13	1.60
129.73	1.61
130.33	1.62
130.93	1.62
131.53	1.63
132.13	1.64
132.73	1.65
133.33	1.65
133.93	1.66
134.53	1.67
135.14	1.68
135.74	1.68
136.34	1.69
136.94	1.70
137.54	1.71
138.14	1.71
138.74	1.72
139.34	1.73
139.94	1.74
140.54	1.74
141.14	1.75
141.74	1.76
142.34	1.77
142.94	1.77
143.54	1.78
144.14	1.79
144.74	1.80
145.35	1.80
145.95	1.81
146.55	1.82
147.15	1.83
147.75	1.83
148.35	1.84
148.95	1.85
149.55	1.85
150.15	1.86
150.75	1.87
151.35	1.88
151.95	1.88
152.55	1.89
153.15	1.90
153.75	1.91
154.35	1.91
154.95	1.92
155.56	1.93
156.16	1.94
156.76	1.94
157.36	1.95
157.96	1.96
158.56	1.97
159.16	1.97
159.76	1.98
160.36	1.99
160.96	2.00
161.56	2.00
162.16	2.01
162.76	2.02
163.36	2.03
163.96	2.03
164.56	2.04
165.17	2.05
165.77	2.06
166.37	2.06
166.97	2.07
167.57	2.08
168.17	2.09
168.77	2.09
169.37	2.10
169.97	2.11
170.57	2.12
171.17	2.12
171.77	2.13
172.37	2.14
172.97	2.15
173.57	2.15
174.17	2.16
174.77	2.17
175.38	2.18
175.98	2.18
176.58	2.19
177.18	2.20
177.78	2.21
178.38	2.21
178.98	2.22
179.58	2.23
180.18	2.23
180.78	2.24
181.38	2.25
181.98	2.26
182.58	2.26
183.18	2.27
183.78	2.28
184.38	2.29
184.98	2.29
185.59	2.30
186.19	2.31
186.79	2.32
187.39	2.32
187.99	2.33
188.59	2.34
189.19	2.35
189.79	2.35
190.39	2.36
190.99	2.37
191.59	2.38
192.19	2.38
192.79	2.39
193.39	2.40
193.99	2.41
194.59	2.41
195.20	2.42
195.80	2.43
196.40	2.44
197.00	2.44
197.60	2.45
198.20	2.46
198.80	2.47
199.40	2.47
200.00	2.48
200.60	2.49
201.20	2.50
201.80	2.50
202.40	2.51
203.00	2.52
203.60	2.53
204.20	2.53
204.80	2.54
205.41	2.55
206.01	2.56
206.61	2.56
207.21	2.57
207.81	2.58
208.41	2.59
209.01	2.59
209.61	2.60
210.21	2.61
210.81	2.61
211.41	2.62
212.01	2.63
212.61	2.64
213.21	2.64
213.81	2.65
214.41	2.66
215.02	2.67
215.62	2.67
216.22	2.68
216.82	2.69
217.42	2.70
218.02	2.70
218.62	2.71
219.22	2.72
219.82	2.73
220.42	2.73
221.02	2.74
221.62	2.75
222.22	2.76
222.82	2.76
223.42	2.77
224.02	2.78
224.62	2.79
225.23	2.79
225.83	2.80
226.43	2.81
227.03	2.82
227.63	2.82
228.23	2.83
228.83	2.84
229.43	2.85
230.03	2.85
230.63	2.86
231.23	2.87
231.83	2.88
232.43	2.88
233.03	2.89
233.63	2.90
234.23	2.91
234.83	2.91
235.44	2.92
236.04	2.93
236.64	2.94
237.24	2.94
237.84	2.95
238.44	2.96
239.04	2.97
239.64	2.97
240.24	2.98
240.84	2.99
241.44	2.99
242.04	3.00
242.64	3.01
243.24	3.02
243.84	3.02
244.44	3.03
245.05	3.04
245.65	3.05
246.25	3.05
246.85	3.06
247.45	3.07
248.05	3.08
248.65	3.08
249.25	3.09
249.85	3.10
250.45	3.11
251.05	3.11
251.65	3.12
252.25	3.13
252.85	3.14
253.45	3.14
254.05	3.15
254.65	3.16
255.26	3.17
255.86	3.17
256.46	3.18
257.06	3.19
257.66	3.20
258.26	3.20
258.86	3.21
259.46	3.22
260.06	3.23
260.66	3.23
261.26	3.24
261.86	3.25
262.46	3.26
263.06	3.26
263.66	3.27
264.26	3.28
264.86	3.29
265.47	3.29
266.07	3.30
266.67	3.31
267.27	3.32
267.87	3.32
268.47	3.33
269.07	3.34
269.67	3.34
270.27	3.35
270.87	3.36
271.47	3.37
272.07	3.37
272.67	3.38
273.27	3.39
273.87	3.40
274.47	3.40
275.08	3.41
275.68	3.42
276.28	3.43
276.88	3.43
277.48	3.44
278.08	3.45
278.68	3.46
279.28	3.46
279.88	3.47
280.48	3.48
281.08	3.49
281.68	3.49
282.28	3.50
282.88	3.51
283.48	3.52
284.08	3.52
284.68	3.53
285.29	3.54
285.89	3.55
286.49	3.55
287.09	3.56
287.69	3.57
288.29	3.58
288.89	3.58
289.49	3.59
290.09	3.60
290.69	3.61
291.29	3.61
291.89	3.62
292.49	3.63
293.09	3.64
293.69	3.64
294.29	3.65
294.89	3.66
295.50	3.67
296.10	3.67
296.70	3.68
297.30	3.69
297.90	3.70
298.50	3.70
299.10	3.71
299.70	3.72
300.30	3.72
300.90	3.73
301.50	3.74
302.10	3.75
302.70	3.75
303.30	3.76
303.90	3.77
304.50	3.78
305.11	3.78
305.71	3.79
306.31	3.80
306.91	3.81
307.51	3.81
308.11	3.82
308.71	3.83
309.31	3.84
309.91	3.84
310.51	3.85
311.11	3.86
311.71	3.87
312.31	3.87
312.91	3.88
313.51	3.89
314.11	3.90
314.71	3.90
315.32	3.91
315.92	3.92
316.52	3.93
317.12	3.93
317.72	3.94
318.32	3.95
318.92	3.96
319.52	3.96
320.12	3.97
320.72	3.98
321.32	3.99
321.92	3.99
322.52	4.00
323.12	4.01
323.72	4.02
324.32	4.02
324.92	4.03
325.53	4.04
326.13	4.05
326.73	4.05
327.33	4.06
327.93	4.07
328.53	4.08
329.13	4.08
329.73	4.09
330.33	4.10
330.93	4.10
331.53	4.11
332.13	4.12
332.73	4.13
333.33	4.13
333.93	4.14
334.53	4.15
335.14	4.16
335.74	4.16
336.34	4.17
336.94	4.18
337.54	4.19
338.14	4.19
338.74	4.20
339.34	4.21
339.94	4.22
340.54	4.22
341.14	4.23
341.74	4.24
342.34	4.25
342.94	4.25
343.54	4.26
344.14	4.27
344.74	4.28
345.35	4.28
345.95	4.29
346.55	4.30
347.15	4.31
347.75	4.31
348.35	4.32
348.95	4.33
349.55	4.34
350.15	4.34
350.75	4.35
351.35	4.36
351.95	4.37
352.55	4.37
353.15	4.38
353.75	4.39
354.35	4.40
354.95	4.40
355.56	4.41
356.16	4.42
356.76	4.43
357.36	4.43
357.96	4.44
358.56	4.45
359.16	4.45
359.76	4.46
360.36	4.47
360.96	4.48
361.56	4.48
362.16	4.49
362.76	4.50
363.36	4.51
363.96	4.51
364.56	4.52
365.17	4.53
365.77	4.54
366.37	4.54
366.97	4.55
367.57	4.56
368.17	4.57
368.77	4.57
369.37	4.58
369.97	4.59
370.57	4.60
371.17	4.60
371.77	4.61
372.37	4.62
372.97	4.63
373.57	4.63
374.17	4.64
374.77	4.65
375.38	4.66
375.98	4.66
376.58	4.67
377.18	4.68
377.78	4.69
378.38	4.69
378.98	4.70
379.58	4.71
380.18	4.72
380.78	4.72
381.38	4.73
381.98	4.74
382.58	4.75
383.18	4.75
383.78	4.76
384.38	4.77
384.98	4.78
385.59	4.78
386.19	4.79
386.79	4.80
387.39	4.81
387.99	4.81
388.59	4.82
389.19	4.83
389.79	4.83
390.39	4.84
390.99	4.85
391.59	4.86
392.19	4.86
392.79	4.87
393.39	4.88
393.99	4.89
394.59	4.89
395.20	4.90
395.80	4.91
396.40	4.92
397.00	4.92
397.60	4.93
398.20	4.94
398.80	4.95
399.40	4.95
400.00	4.96
400.60	4.97
401.20	4.98
401.80	4.98
402.40	4.99
403.00	5.00
403.60	5.01
404.20	5.01
404.80	5.02
405.41	5.03
406.01	5.04
406.61	5.04
407.21	5.05
407.81	5.06
408.41	5.07
409.01	5.07
409.61	5.08
410.21	5.09
410.81	5.10
411.41	5.10
412.01	5.11
412.61	5.12
413.21	5.13
413.81	5.13
414.41	5.14
415.02	5.15
415.62	5.16
416.22	5.16
416.82	5.17
417.42	5.18
418.02	5.19
418.62	5.19
419.22	5.20
419.82	5.21
420.42	5.21
421.02	5.22
421.62	5.23
422.22	5.24
422.82	5.24
423.42	5.25
424.02	5.26
424.62	5.27
425.23	5.27
425.83	5.28
426.43	5.29
427.03	5.30
427.63	5.30
428.23	5.31
428.83	5.32
429.43	5.33
430.03	5.33
430.63	5.34
431.23	5.35
431.83	5.36
432.43	5.36
433.03	5.37
433.63	5.38
434.23	5.39
434.83	5.39
435.44	5.40
436.04	5.41
436.64	5.42
437.24	5.42
437.84	5.43
438.44	5.44
439.04	5.45
439.64	5.45
440.24	5.46
440.84	5.47
441.44	5.48
442.04	5.48
442.64	5.49
443.24	5.50
443.84	5.51
444.44	5.51
445.05	5.52
445.65	5.53
446.25	5.54
446.85	5.54
447.45	5.55
448.05	5.56
448.65	5.56
449.25	5.57
449.85	5.58
450.45	5.59
451.05	5.59
451.65	5.60
452.25	5.61
452.85	5.62
453.45	5.62
454.05	5.63
454.65	5.64
455.26	5.65
455.86	5.65
456.46	5.66
457.06	5.67
457.66	5.68
458.26	5.68
458.86	5.69
459.46	5.70
460.06	5.71
460.66	5.71
461.26	5.72
461.86	5.73
462.46	5.74
463.06	5.74
463.66	5.75
464.26	5.76
464.86	5.77
465.47	5.77
466.07	5.78
466.67	5.79
467.27	5.80
467.87	5.80
468.47	5.81
469.07	5.82
469.67	5.83
470.27	5.83
470.87	5.84
471.47	5.85
472.07	5.86
472.67	5.86
473.27	5.87
473.87	5.88
474.47	5.89
475.08	5.89
475.68	5.90
476.28	5.91
476.88	5.92
477.48	5.92
478.08	5.93
478.68	5.94
479.28	5.94
479.88	5.95
480.48	5.96
481.08	5.97
481.68	5.97
482.28	5.98
482.88	5.99
483.48	6.00
484.08	6.00
484.68	6.01
485.29	6.02
485.89	6.03
486.49	6.03
487.09	6.04
487.69	6.05
488.29	6.06
488.89	6.06
489.49	6.07
490.09	6.08
490.69	6.09
491.29	6.09
491.89	6.10
492.49	6.11
493.09	6.12
493.69	6.12
494.29	6.13
494.89	6.14
495.50	6.15
496.10	6.15
496.70	6.16
497.30	6.17
497.90	6.18
498.50	6.18
499.10	6.19
499.70	6.20
500.30	6.21
500.90	6.21
501.50	6.22
502.10	6.23
502.70	6.24
503.30	6.24
503.90	6.25
504.50	6.26
505.11	6.27
505.71	6.27
506.31	6.28
506.91	6.29
507.51	6.30
508.11	6.30
508.71	6.31
509.31	6.32
509.91	6.32
510.51	6.33
511.11	6.34
511.71	6.35
512.31	6.35
512.91	6.36
513.51	6.37
514.11	6.38
514.71	6.38
515.32	6.39
515.92	6.40
516.52	6.41
517.12	6.41
517.72	6.42
518.32	6.43
518.92	6.44
519.52	6.44
520.12	6.45
520.72	6.46
521.32	6.47
521.92	6.47
522.52	6.48
523.12	6.49
523.72	6.50
524.32	6.50
524.92	6.51
525.53	6.52
526.13	6.53
526.73	6.53
527.33	6.54
527.93	6.55
528.53	6.56
529.13	6.56
529.73	6.57
530.33	6.58
530.93	6.59
531.53	6.59
532.13	6.60
532.73	6.61
533.33	6.62
533.93	6.62
534.53	6.63
535.14	6.64
535.74	6.65
536.34	6.65
536.94	6.66
537.54	6.67
538.14	6.67
538.74	6.68
539.34	6.69
539.94	6.70
540.54	6.70
541.14	6.71
541.74	6.72
542.34	6.73
542.94	6.73
543.54	6.74
544.14	6.75
544.74	6.76
545.35	6.76
545.95	6.77
546.55	6.78
547.15	6.79
547.75	6.79
548.35	6.80
548.95	6.81
549.55	6.82
550.15	6.82
550.75	6.83
551.35	6.84
551.95	6.85
552.55	6.85
553.15	6.86
553.75	6.87
554.35	6.88
554.95	6.88
555.56	6.89
556.16	6.90
556.76	6.91
557.36	6.91
557.96	6.92
558.56	6.93
559.16	6.94
559.76	6.94
560.36	6.95
560.96	6.96
561.56	6.97
562.16	6.97
562.76	6.98
563.36	6.99
563.96	7.00
564.56	7.00
565.17	7.01
565.77	7.02
566.37	7.03
566.97	7.03
567.57	7.04
568.17	7.05
568.77	7.05
569.37	7.06
569.97	7.07
570.57	7.08
571.17	7.08
571.77	7.09
572.37	7.10
572.97	7.11
573.57	7.11
574.17	7.12
574.77	7.13
575.38	7.14
575.98	7.14
576.58	7.15
577.18	7.16
577.78	7.17
578.38	7.17
578.98	7.18
579.58	7.19
580.18	7.20
580.78	7.20
581.38	7.21
581.98	7.22
582.58	7.23
583.18	7.23
583.78	7.24
584.38	7.25
584.98	7.26
585.59	7.26
586.19	7.27
586.79	7.28
587.39	7.29
587.99	7.29
588.59	7.30
589.19	7.31
589.79	7.32
590.39	7.32
590.99	7.33
591.59	7.34
592.19	7.35
592.79	7.35
593.39	7.36
593.99	7.37
594.59	7.38
595.20	7.38
595.80	7.39
596.40	7.40
597.00	7.41
597.60	7.41
598.20	7.42
598.80	7.43
599.40	7.43
600.00	7.44

